Free Integral Calculus I

We study the problem of conditional expectations in free random variables and provide closed formulas for the conditional expectation of resolvents of arbitrary non-commutative polynomials in free random variables onto the subalgebra of an arbitray subset of the variables. More precisely, given a linearization of the resolvent we compute a linearization of its conditional expectation. The coefficients of the expressions obtained in this process involve certain Boolean cumulant functionals which can be computed by solving a system of equations. On the way towards the main result we introduce a non-commutative differential calculus which allows to evaluate conditional expectations and the said Boolean cumulant functionals. We conclude the paper with several known and new examples which illustrate the working of the developed machinery and two appendices. The first appendix contains a purely algebraic approach to Boolean cumulants and the second appendix provides a crash course on linearizations of rational series.

==> pictures/densX+comm05.dat <==
x y
-3.448 0.004128379023190626
-3.444 0.006529100402297854
-3.44 0.008262347010815461
-3.436 0.00969305658414476
-3.432 0.010940576333500002
-3.428 0.01206188739078154
-3.424 0.013089471070785999
-3.42 0.01404392195186593
-3.416 0.014939268974779195
-3.412 0.015785577344675387
-3.408 0.016590358232498038
-3.404 0.017359392827510575
-3.4 0.018097243193619106
-3.396 0.018807584173748712
-3.392 0.0194934274632964
-3.388 0.020157277804398223
-3.384 0.020801244856372643
-3.38 0.021427125207406347
-3.376 0.02203646372447955
-3.372 0.022630600267375282
-3.368 0.02321070581989514
-3.364 0.02377781082820887
-3.36 0.024332827706761977
-3.356 0.02487656891464935
-3.352 0.025409761623322473
-3.348 0.02593305972958431
-3.344 0.02644705377830292
-3.34 0.02695227922284004
-3.336 0.027449223351210077
-3.332 0.027938331132240046
-3.328 0.028420010180616014
-3.324 0.028894634997798728
-3.32 0.029362550613849524
-3.316 0.029824075730379502
-3.312 0.03027950544568031
-3.308 0.030729113627947113
-3.304 0.0311731549905617
-3.3 0.0316118669138996
-3.296 0.032045471050488154
-3.292 0.03247417474417214
-3.288 0.03289817228896062
-3.284 0.03331764604914319
-3.28 0.03373276745889397
-3.276 0.03414369791684359
-3.272 0.03455058958879299
-3.268 0.03495358612982152
-3.264 0.03535282333547848
-3.26 0.03574842973037612
-3.256 0.03614052710137053
-3.252 0.03652923098159623
-3.248 0.03691465109074703
-3.2439999999999998 0.037296891736369325
-3.24 0.03767605218027536
-3.2359999999999998 0.03805222697373144
-3.232 0.038425506264598286
-3.2279999999999998 0.038795976079239625
-3.224 0.03916371858168786
-3.2199999999999998 0.03952881231227042
-3.216 0.039891332407640596
-3.2119999999999997 0.0402513508039663
-3.208 0.04060893642481087
-3.2039999999999997 0.04096415535510487
-3.2 0.041317071002432426
-3.1959999999999997 0.04166774424675692
-3.192 0.04201623357956797
-3.1879999999999997 0.04236259523336636
-3.184 0.0427068833022746
-3.1799999999999997 0.04304914985451643
-3.176 0.04338944503742402
-3.1719999999999997 0.04372781717556687
-3.168 0.044064312862544086
-3.1639999999999997 0.04439897704693939
-3.16 0.04473185311287471
-3.1559999999999997 0.045062982955583475
-3.152 0.04539240705236475
-3.1479999999999997 0.04572016452926281
-3.144 0.046046293223784986
-3.1399999999999997 0.046370829743930315
-3.136 0.046693809523808694
-3.1319999999999997 0.04701526687606889
-3.128 0.047335235041369036
-3.1239999999999997 0.04765374623508923
-3.12 0.047970831691462074
-3.1159999999999997 0.048286521705307325
-3.112 0.048600845671515965
-3.1079999999999997 0.04891383212243765
-3.104 0.049225508763302214
-3.0999999999999996 0.049535902505799895
-3.096 0.04984503949993907
-3.0919999999999996 0.050152945164281704
-3.088 0.05045964421466518
-3.0839999999999996 0.0507651606914949
-3.08 0.05106951798569499
-3.0759999999999996 0.05137273886339822
-3.072 0.05167484548945089
-3.0679999999999996 0.05197585944979652
-3.064 0.052275801772804026
-3.0599999999999996 0.052574692949608405
-3.056 0.05287255295350377
-3.0519999999999996 0.053169401258460536
-3.048 0.05346525685679724
-3.0439999999999996 0.053760138276065995
-3.04 0.0540540635951888
-3.0359999999999996 0.054347050459884146
-3.032 0.05463911609742416
-3.0279999999999996 0.054930277330756797
-3.024 0.05522055059202362
-3.0199999999999996 0.0555099519355086
-3.016 0.05579849705004492
-3.0119999999999996 0.056086201270903524
-3.008 0.05637307959119715
-3.0039999999999996 0.05665914667281977
-3.0 0.05694441685694105
-2.996 0.05722890417408303
-2.992 0.05751262235379823
-2.988 0.05779558483396434
-2.984 0.05807780476971967
-2.98 0.05835929504205232
-2.976 0.05864006826605839
-2.972 0.058920136798887766
-2.968 0.059199512747392755
-2.964 0.059478207975486884
-2.96 0.05975623411123436
-2.956 0.06003360255367608
-2.952 0.06031032447940955
-2.948 0.06058641084892889
-2.944 0.06086187241273798
-2.94 0.06113671971724553
-2.936 0.06141096311045396
-2.932 0.06168461274744537
-2.928 0.06195767859568039
-2.924 0.06223017044011137
-2.92 0.06250209788812239
-2.916 0.06277347037429976
-2.912 0.0630442971650433
-2.908 0.06331458736302202
-2.904 0.06358434991148232
-2.9 0.06385359359841342
-2.896 0.06412232706057593
-2.892 0.06439055878740299
-2.888 0.06465829712476974
-2.884 0.06492555027864715
-2.88 0.06519232631863578
-2.876 0.06545863318139085
-2.872 0.06572447867393791
-2.868 0.06598987047688566
-2.864 0.06625481614754027
-2.86 0.06651932312292147
-2.856 0.06678339872269119
-2.852 0.0670470501519876
-2.848 0.06731028450417857
-2.844 0.06757310876353012
-2.84 0.06783552980779685
-2.836 0.06809755441073614
-2.832 0.06835918924454637
-2.828 0.06862044088223637
-2.824 0.0688813157999265
-2.82 0.06914182037908177
-2.816 0.06940196090868261
-2.812 0.06966174358733325
-2.808 0.0699211745253104
-2.804 0.07018025974655615
-2.8 0.07043900519061341
-2.796 0.07069741671450856
-2.792 0.07095550009458199
-2.788 0.07121326102827107
-2.784 0.07147070513583881
-2.78 0.07172783796206232
-2.776 0.07198466497787316
-2.772 0.07224119158195227
-2.768 0.07249742310228523
-2.764 0.07275336479767586
-2.76 0.07300902185921974
-2.756 0.07326439941173844
-2.752 0.07351950251517923
-2.748 0.073774336165976
-2.7439999999999998 0.07402890529837669
-2.74 0.0742832147857368
-2.7359999999999998 0.07453726944178088
-2.732 0.07479107402183041
-2.7279999999999998 0.07504463322400255
-2.724 0.07529795169037828
-2.7199999999999998 0.07555103400814356
-2.716 0.0758038847106987
-2.7119999999999997 0.0760565082787436
-2.708 0.07630890914133653
-2.7039999999999997 0.07656109167692535
-2.7 0.07681306021435627
-2.6959999999999997 0.07706481903385624
-2.692 0.07731637236799414
-2.6879999999999997 0.07756772440261736
-2.684 0.07781887927776818
-2.6799999999999997 0.07806984108857597
-2.676 0.07832061388613254
-2.6719999999999997 0.07857120167834328
-2.668 0.07882160843076112
-2.6639999999999997 0.07907183806740199
-2.66 0.07932189447153772
-2.6559999999999997 0.0795717814864765
-2.652 0.07982150291632137
-2.6479999999999997 0.08007106252671338
-2.644 0.08032046404555951
-2.6399999999999997 0.08056971116374119
-2.636 0.08081880753580994
-2.6319999999999997 0.08106775678066742
-2.628 0.08131656248222854
-2.6239999999999997 0.08156522819007354
-2.62 0.08181375742008129
-2.6159999999999997 0.08206215365505574
-2.612 0.08231042034533123
-2.6079999999999997 0.08255856090937061
-2.604 0.08280657873434873
-2.5999999999999996 0.08305447717672218
-2.596 0.08330225956279079
-2.5919999999999996 0.08354992918924323
-2.588 0.08379748932369432
-2.5839999999999996 0.08404494320520937
-2.58 0.08429229404481872
-2.5759999999999996 0.08453954502602201
-2.572 0.08478669930528146
-2.5679999999999996 0.08503376001250412
-2.564 0.08528073025151793
-2.5599999999999996 0.08552761310053388
-2.556 0.08577441161260237
-2.5519999999999996 0.08602112881605807
-2.548 0.08626776771495795
-2.5439999999999996 0.08651433128950925
-2.54 0.08676082249648912
-2.5359999999999996 0.08700724426965778
-2.532 0.08725359952016144
-2.5279999999999996 0.08749989113692817
-2.524 0.0877461219870575
-2.5199999999999996 0.08799229491620031
-2.516 0.08823841274893296
-2.5119999999999996 0.08848447828912462
-2.508 0.08873049432029582
-2.5039999999999996 0.08897646360597175
-2.5 0.08922238889003009
-2.496 0.0894682728970389
-2.492 0.0897141183325912
-2.488 0.08995992788363252
-2.484 0.09020570421878199
-2.48 0.09045144998864757
-2.476 0.09069716782613718
-2.472 0.09094286034676155
-2.468 0.09118853014893293
-2.464 0.09143417981425961
-2.46 0.09167981190783232
-2.456 0.09192542897850856
-2.452 0.09217103355918975
-2.448 0.09241662816709395
-2.444 0.0926622153040249
-2.44 0.09290779745663473
-2.436 0.0931533770966835
-2.432 0.0933989566812923
-2.428 0.09364453865319458
-2.424 0.09389012544098152
-2.42 0.0941357194593425
-2.416 0.09438132310930324
-2.412 0.0946269387784586
-2.408 0.09487256884120265
-2.404 0.09511821565895316
-2.4 0.09536388158037272
-2.396 0.09560956894158862
-2.392 0.09585528006640508
-2.388 0.09610101726651459
-2.384 0.09634678284170536
-2.38 0.09659257908006455
-2.376 0.09683840825817923
-2.372 0.09708427264133274
-2.368 0.09733017448369867
-2.364 0.09757611602853196
-2.36 0.0978220995083566
-2.356 0.0980681271451493
-2.352 0.0983142011505218
-2.348 0.0985603237258985
-2.344 0.0988064970626942
-2.34 0.09905272334248506
-2.336 0.09929900473717926
-2.332 0.09954534340918522
-2.328 0.0997917415115761
-2.324 0.10003820118825092
-2.32 0.10028472457409572
-2.316 0.1005313137951404
-2.312 0.10077797096871224
-2.308 0.10102469820358961
-2.304 0.1012714976001512
-2.3 0.10151837125052275
-2.296 0.10176532123872402
-2.292 0.10201234964081064
-2.288 0.10225945852501439
-2.284 0.10250664995188336
-2.28 0.10275392597441664
-2.276 0.10300128863820053
-2.272 0.10324873998153851
-2.268 0.10349628203558416
-2.264 0.10374391682446751
-2.26 0.10399164636542138
-2.256 0.10423947266890651
-2.252 0.10448739773873475
-2.248 0.10473542357218732
-2.2439999999999998 0.10498355216013537
-2.24 0.10523178548715648
-2.2359999999999998 0.10548012553165037
-2.232 0.10572857426595017
-2.2279999999999998 0.10597713365643763
-2.224 0.10622580566364952
-2.2199999999999998 0.10647459224238831
-2.216 0.10672349534182804
-2.2119999999999997 0.10697251690561937
-2.208 0.10722165887199274
-2.2039999999999997 0.10747092317386081
-2.2 0.10772031173891786
-2.1959999999999997 0.10796982648974038
-2.192 0.1082194693438815
-2.1879999999999997 0.10846924221396957
-2.184 0.10871914700780093
-2.1799999999999997 0.1089691856284324
-2.176 0.10921935997427416
-2.1719999999999997 0.10946967193917834
-2.168 0.10972012341252817
-2.1639999999999997 0.10997071627932589
-2.16 0.11022145242027678
-2.1559999999999997 0.11047233371187631
-2.152 0.1107233620264898
-2.1479999999999997 0.11097453923243834
-2.144 0.11122586719407618
-2.1399999999999997 0.11147734777187163
-2.136 0.1117289828224842
-2.1319999999999997 0.11198077419884239
-2.128 0.11223272375021807
-2.1239999999999997 0.1124848333223021
-2.12 0.11273710475727561
-2.1159999999999997 0.1129895398938838
-2.112 0.11324214056750559
-2.1079999999999997 0.11349490861022302
-2.104 0.11374784585089001
-2.0999999999999996 0.11400095411519975
-2.096 0.11425423522574987
-2.0919999999999996 0.11450769100210813
-2.088 0.11476132326087587
-2.0839999999999996 0.11501513381575072
-2.08 0.11526912447758803
-2.0759999999999996 0.11552329705446142
-2.072 0.11577765335172202
-2.0679999999999996 0.11603219517205689
-2.064 0.11628692431554613
-2.0599999999999996 0.11654184257971811
-2.056 0.11679695175960692
-2.0519999999999996 0.11705225364780293
-2.048 0.11730775003450807
-2.0439999999999996 0.11756344270758749
-2.04 0.11781933345261998
-2.0359999999999996 0.11807542405294695
-2.032 0.1183317162897223
-2.0279999999999996 0.11858821194195956
-2.024 0.11884491278657995
-2.0199999999999996 0.11910182059845485
-2.016 0.11935893715045418
-2.0119999999999996 0.11961626421348698
-2.008 0.11987380355654616
-2.0039999999999996 0.12013155694674876
-2.0 0.12038952614937759
-1.996 0.12064771292791907
-1.992 0.12090611904410413
-1.988 0.12116474625794367
-1.984 0.12142359632776627
-1.98 0.12168267101025391
-1.976 0.12194197206047569
-1.972 0.12220150123192157
-1.968 0.12246126027653509
-1.964 0.1227212509447454
-1.96 0.12298147498549697
-1.956 0.12324193414627915
-1.952 0.12350263017315494
-1.948 0.1237635648107888
-1.944 0.124024739802473
-1.94 0.12428615689015181
-1.936 0.12454781781444804
-1.932 0.12480972431468508
-1.928 0.12507187812890969
-1.924 0.12533428099391292
-1.92 0.12559693464525126
-1.916 0.1258598408172656
-1.912 0.12612300124309872
-1.908 0.1263864176547141
-1.904 0.12665009178291056
-1.9 0.1269140253573381
-1.896 0.12717822010651142
-1.892 0.12744267775782395
-1.888 0.12770740003755882
-1.884 0.12797238867089936
-1.88 0.12823764538193955
-1.876 0.1285031718936935
-1.8719999999999999 0.12876896992810033
-1.8679999999999999 0.129035041206033
-1.8639999999999999 0.12930138744730285
-1.8599999999999999 0.12956801037066346
-1.8559999999999999 0.12983491169381384
-1.8519999999999999 0.13010209313340015
-1.8479999999999999 0.1303695564050171
-1.8439999999999999 0.13063730322320707
-1.8399999999999999 0.13090533530145756
-1.8359999999999999 0.13117365435220044
-1.8319999999999999 0.13144226208680582
-1.8279999999999998 0.13171116021557833
-1.8239999999999998 0.13198035044775006
-1.8199999999999998 0.1322498344914725
-1.8159999999999998 0.13251961405380866
-1.8119999999999998 0.13278969084072195
-1.8079999999999998 0.1330600665570654
-1.8039999999999998 0.13333074290656857
-1.7999999999999998 0.13360172159182324
-1.7959999999999998 0.1338730043142692
-1.7919999999999998 0.13414459277417612
-1.7879999999999998 0.1344164886706267
-1.7839999999999998 0.1346886937014967
-1.7799999999999998 0.1349612095634345
-1.7759999999999998 0.13523403795183922
-1.7719999999999998 0.1355071805608362
-1.7679999999999998 0.13578063908325336
-1.7639999999999998 0.13605441521059433
-1.7599999999999998 0.13632851063300988
-1.7559999999999998 0.13660292703927043
-1.7519999999999998 0.13687766611673322
-1.748 0.1371527295513113
-1.744 0.13742811902743932
-1.74 0.13770383622803845
-1.736 0.13797988283447946
-1.732 0.1382562605265432
-1.728 0.13853297098238196
-1.724 0.13881001587847727
-1.72 0.13908739688959595
-1.716 0.13936511568874518
-1.712 0.1396431739471266
-1.708 0.1399215733340869
-1.704 0.1402003155170683
-1.7 0.14047940216155505
-1.696 0.14075883493102248
-1.692 0.14103861548687888
-1.688 0.14131874548840934
-1.684 0.1415992265927155
-1.68 0.1418800604546559
-1.676 0.14216124872678124
-1.672 0.142442793059271
-1.668 0.14272469509986482
-1.664 0.14300695649379508
-1.66 0.1432895788837141
-1.656 0.14357256390962275
-1.652 0.14385591320879457
-1.648 0.1441396284156984
-1.644 0.14442371116191896
-1.64 0.1447081630760756
-1.636 0.14499298578373768
-1.632 0.14527818090733985
-1.628 0.14556375006609243
-1.624 0.1458496948758915
-1.62 0.14613601694922526
-1.616 0.14642271789507919
-1.612 0.1467097993188387
-1.608 0.14699726282218759
-1.604 0.1472851100030063
-1.6 0.14757334245526657
-1.596 0.14786196176892313
-1.592 0.14815096952980375
-1.588 0.1484403673194964
-1.584 0.14873015671523276
-1.58 0.1490203392897698
-1.576 0.14931091661126988
-1.572 0.149601890243175
-1.568 0.14989326174408085
-1.564 0.15018503266760724
-1.56 0.15047720456226496
-1.556 0.15076977897131935
-1.552 0.1510627574326538
-1.548 0.1513561414786258
-1.544 0.15164993263592336
-1.54 0.15194413242541582
-1.536 0.15223874236200444
-1.532 0.15253376395446552
-1.528 0.15282919870529504
-1.524 0.15312504811054511
-1.52 0.1534213136596615
-1.516 0.15371799683531384
-1.512 0.15401509911322556
-1.508 0.15431262196199755
-1.504 0.1546105668429298
-1.5 0.15490893520983992
-1.496 0.15520772850887501
-1.492 0.15550694817832364
-1.488 0.15580659564842048
-1.484 0.15610667234114983
-1.48 0.15640717967004336
-1.476 0.15670811903997486
-1.472 0.15700949184694907
-1.468 0.15731129947789005
-1.464 0.1576135433104204
-1.46 0.15791622471264094
-1.456 0.15821934504290439
-1.452 0.1585229056495805
-1.448 0.1588269078708253
-1.444 0.15913135303433745
-1.44 0.1594362424571151
-1.436 0.15974157744520587
-1.432 0.16004735929345332
-1.428 0.1603535892852369
-1.424 0.16066026869220953
-1.42 0.1609673987740271
-1.416 0.16127498077807634
-1.412 0.16158301593919516
-1.408 0.16189150547938697
-1.404 0.162200450607535
-1.4 0.16250985251910435
-1.396 0.1628197123958427
-1.392 0.16313003140547597
-1.388 0.1634408107013954
-1.384 0.16375205142234225
-1.38 0.16406375469208415
-1.376 0.164375921619088
-1.3719999999999999 0.1646885532961847
-1.3679999999999999 0.16500165080022905
-1.3639999999999999 0.16531521519175452
-1.3599999999999999 0.16562924751461963
-1.3559999999999999 0.1659437487956501
-1.3519999999999999 0.16625872004427442
-1.3479999999999999 0.1665741622521503
-1.3439999999999999 0.16689007639278972
-1.3399999999999999 0.16720646342117224
-1.3359999999999999 0.16752332427335564
-1.3319999999999999 0.16784065986607669
-1.3279999999999998 0.1681584710963468
-1.3239999999999998 0.16847675884104082
-1.3199999999999998 0.16879552395647793
-1.3159999999999998 0.16911476727799543
-1.3119999999999998 0.16943448961951604
-1.3079999999999998 0.16975469177310734
-1.3039999999999998 0.17007537450853377
-1.2999999999999998 0.1703965385728013
-1.2959999999999998 0.17071818468969363
-1.2919999999999998 0.17104031355930313
-1.2879999999999998 0.17136292585754934
-1.2839999999999998 0.1716860222356951
-1.2799999999999998 0.17200960331985068
-1.2759999999999998 0.17233366971046998
-1.2719999999999998 0.17265822198184191
-1.2679999999999998 0.1729832606815683
-1.2639999999999998 0.1733087863300381
-1.2599999999999998 0.1736347994198893
-1.2559999999999998 0.17396130041546493
-1.2519999999999998 0.17428828975225907
-1.248 0.17461576783635271
-1.244 0.17494373504384386
-1.24 0.1752721917202655
-1.236 0.17560113817999543
-1.232 0.1759305747056573
-1.228 0.17626050154751127
-1.224 0.17659091892283635
-1.22 0.17692182701530107
-1.216 0.17725322597432674
-1.212 0.17758511591443946
-1.208 0.1779174969146122
-1.204 0.17825036901759722
-1.2 0.17858373222924773
-1.196 0.1789175865178299
-1.192 0.17925193181332486
-1.188 0.17958676800671763
-1.184 0.17992209494927872
-1.18 0.1802579124518331
-1.176 0.18059422028401842
-1.172 0.18093101817353263
-1.168 0.18126830580537065
-1.164 0.18160608282104923
-1.16 0.1819443488178211
-1.156 0.18228310334787723
-1.152 0.18262234591753906
-1.148 0.18296207598643527
-1.144 0.1833022929666734
-1.14 0.18364299622199154
-1.136 0.18398418506690536
-1.132 0.18432585876583923
-1.128 0.1846680165322448
-1.124 0.18501065752771084
-1.12 0.18535378086105636
-1.116 0.18569738558741597
-1.112 0.18604147070730767
-1.108 0.1863860351656927
-1.104 0.18673107785101975
-1.1 0.18707659759425768
-1.096 0.18742259316791512
-1.092 0.18776906328504722
-1.088 0.18811600659824948
-1.084 0.18846342169863742
-1.08 0.18881130711481564
-1.076 0.18915966131183032
-1.072 0.18950848269011167
-1.068 0.18985776958440148
-1.064 0.19020752026266557
-1.06 0.19055773292499736
-1.056 0.19090840570250325
-1.052 0.19125953665617645
-1.048 0.19161112377575865
-1.044 0.1919631649785851
-1.04 0.19231565810841791
-1.036 0.19266860093426572
-1.032 0.19302199114918822
-1.028 0.1933758263690892
-1.024 0.19373010413149377
-1.02 0.19408482189431314
-1.016 0.1944399770345944
-1.012 0.19479556684725868
-1.008 0.19515158854382303
-1.004 0.1955080392511107
-1.0 0.19586491600994632
-0.996 0.19622221577383794
-0.992 0.19657993540764648
-0.988 0.19693807168624025
-0.984 0.19729662129313535
-0.98 0.1976555808191257
-0.976 0.19801494676089587
-0.972 0.19837471551962496
-0.968 0.19873488339957157
-0.964 0.19909544660665224
-0.96 0.19945640124700179
-0.956 0.1998177433255233
-0.952 0.20017946874442613
-0.948 0.2005415733017476
-0.944 0.20090405268986652
-0.94 0.20126690249400317
-0.9359999999999999 0.20163011819070584
-0.9319999999999999 0.20199369514632667
-0.9279999999999999 0.20235762861548623
-0.9239999999999999 0.20272191373952614
-0.9199999999999999 0.20308654554494895
-0.9159999999999999 0.20345151894185148
-0.9119999999999999 0.20381682872234239
-0.9079999999999999 0.20418246955895042
-0.9039999999999999 0.20454843600302783
-0.8999999999999999 0.20491472248313464
-0.8959999999999999 0.20528132330342272
-0.8919999999999999 0.20564823264200277
-0.8879999999999999 0.2060154445493091
-0.8839999999999999 0.2063829529464504
-0.8799999999999999 0.20675075162355694
-0.8759999999999999 0.20711883423811628
-0.872 0.20748719431330526
-0.868 0.2078558252363107
-0.864 0.20822472025664862
-0.86 0.20859387248447542
-0.856 0.20896327488889102
-0.852 0.20933292029624104
-0.848 0.20970280138841352
-0.844 0.21007291070112982
-0.84 0.21044324062223488
-0.836 0.21081378338998283
-0.832 0.21118453109132232
-0.828 0.21155547566017738
-0.824 0.21192660887573242
-0.82 0.21229792236071154
-0.816 0.2126694075796632
-0.812 0.21304105583724225
-0.808 0.2134128582764976
-0.804 0.21378480587715937
-0.8 0.21415688945393413
-0.796 0.21452909965479852
-0.792 0.21490142695930348
-0.788 0.21527386167688234
-0.784 0.21564639394516644
-0.78 0.2160190137283082
-0.776 0.21639171081531422
-0.772 0.21676447481838598
-0.768 0.21713729517127536
-0.764 0.2175101611276482
-0.76 0.2178830617594627
-0.756 0.21825598595536186
-0.752 0.2186289224190805
-0.748 0.21900185966786903
-0.744 0.21937478603093433
-0.74 0.2197476896478985
-0.736 0.2201205584672797
-0.732 0.22049338024499243
-0.728 0.22086614254286766
-0.724 0.22123883272720285
-0.72 0.22161143796733057
-0.716 0.22198394523421633
-0.712 0.22235634129908396
-0.708 0.22272861273206954
-0.704 0.22310074590090465
-0.7 0.22347272696963352
-0.696 0.2238445418973632
-0.692 0.22421617643704472
-0.688 0.22458761613429698
-0.6839999999999999 0.22495884632626198
-0.6799999999999999 0.22532985214050466
-0.6759999999999999 0.22570061849394962
-0.6719999999999999 0.2260711300918633
-0.6679999999999999 0.22644137142687842
-0.6639999999999999 0.22681132677806567
-0.6599999999999999 0.2271809802100507
-0.6559999999999999 0.22755031557218325
-0.6519999999999999 0.22791931649775404
-0.6479999999999999 0.2282879664032664
-0.6439999999999999 0.22865624848776103
-0.6399999999999999 0.22902414573219737
-0.6359999999999999 0.22939164089889139
-0.6319999999999999 0.22975871653101604
-0.6279999999999999 0.23012535495215838
-0.624 0.2304915382659438
-0.62 0.23085724835572294
-0.616 0.23122246688432677
-0.612 0.2315871752938892
-0.608 0.23195135480573928
-0.604 0.23231498642036752
-0.6 0.23267805091746585
-0.596 0.23304052885603901
-0.592 0.23340240057460368
-0.588 0.23376364619145504
-0.584 0.2341242456050215
-0.58 0.23448417849430364
-0.576 0.23484342431939387
-0.572 0.23520196232208393
-0.568 0.23555977152656174
-0.564 0.23591683074020026
-0.56 0.2362731185544336
-0.556 0.2366286133457305
-0.552 0.23698329327666323
-0.548 0.23733713629707004
-0.544 0.23769012014532218
-0.54 0.23804222234968483
-0.536 0.23839342022978574
-0.532 0.2387436908981837
-0.528 0.2390930112620436
-0.524 0.23944135802491778
-0.52 0.23978870768863628
-0.516 0.24013503655530466
-0.512 0.2404803207294159
-0.508 0.24082453612006963
-0.504 0.24116765844331145
-0.5 0.2415096632245793
-0.496 0.2418505258012735
-0.492 0.24219022132543763
-0.488 0.2425287247665609
-0.484 0.24286601091449908
-0.48 0.24320205438251377
-0.476 0.24353682961043505
-0.472 0.24387031086794295
-0.46799999999999997 0.24420247225797695
-0.46399999999999997 0.2445332877202586
-0.45999999999999996 0.24486273103495043
-0.45599999999999996 0.24519077582642532
-0.45199999999999996 0.24551739556717514
-0.44799999999999995 0.24584256358182965
-0.44399999999999995 0.24616625305131265
-0.43999999999999995 0.24648843701711626
-0.436 0.2468090883857022
-0.432 0.2471281799330303
-0.428 0.2474456843092099
-0.424 0.24776157404327862
-0.42 0.24807582154810334
-0.416 0.24838839912540586
-0.412 0.24869927897091557
-0.408 0.24900843317964214
-0.404 0.24931583375126964
-0.4 0.24962145259567733
-0.396 0.24992526153857494
-0.392 0.2502272323272644
-0.388 0.2505273366365109
-0.384 0.25082554607454344
-0.38 0.25112183218916095
-0.376 0.2514161664739555
-0.372 0.25170852037465175
-0.368 0.2519988652955548
-0.364 0.25228717260610756
-0.36 0.252573413647555
-0.356 0.2528575597397151
-0.352 0.25313958218785154
-0.348 0.25341945228965035
-0.344 0.25369714134229043
-0.33999999999999997 0.2539726206496139
-0.33599999999999997 0.25424586152938744
-0.33199999999999996 0.25451683532065633
-0.32799999999999996 0.25478551339118466
-0.32399999999999995 0.25505186714498346
-0.31999999999999995 0.2553158680299137
-0.31599999999999995 0.2555774875453795
-0.312 0.25583669725008457
-0.308 0.2560934687698684
-0.304 0.2563477738056116
-0.3 0.2565995841412005
-0.296 0.25684887165155756
-0.292 0.2570956083107315
-0.288 0.2573397662000329
-0.284 0.2575813175162318
-0.28 0.257820234579791
-0.276 0.25805648984314555
-0.272 0.25829005589902065
-0.268 0.2585209054887815
-0.264 0.2587490115108116
-0.26 0.2589743470289189
-0.256 0.2591968852807575
-0.252 0.25941659968627123
-0.248 0.2596334638561414
-0.244 0.2598474516002465
-0.24 0.2600585369361216
-0.236 0.2602666940974151
-0.23199999999999998 0.26047189754233596
-0.22799999999999998 0.26067412196209333
-0.22399999999999998 0.2608733422893134
-0.21999999999999997 0.2610695337064345
-0.216 0.2612626716540798
-0.212 0.2614527318393941
-0.208 0.2616396902443412
-0.204 0.2618235231339646
-0.2 0.26200420706459693
-0.196 0.262181718892019
-0.192 0.2623560357795629
-0.188 0.26252713520614873
-0.184 0.26269499497425863
-0.18 0.2628595932178387
-0.176 0.2630209084101199
-0.172 0.26317891937136034
-0.16799999999999998 0.2633336052764989
-0.16399999999999998 0.2634849456627221
-0.15999999999999998 0.26363292043692593
-0.156 0.26377750988308296
-0.152 0.26391869466950163
-0.148 0.2640564558559731
-0.144 0.26419077490080545
-0.14 0.2643216336677356
-0.136 0.2644490144327174
-0.132 0.26457289989058125
-0.128 0.2646932731615587
-0.124 0.2648101177976729
-0.12 0.2649234177889833
-0.11599999999999999 0.2650331575696831
-0.11199999999999999 0.265139322024054
-0.108 0.26524189649225705
-0.104 0.2653408667759748
-0.1 0.2654362191438824
-0.096 0.2655279403369621
-0.092 0.2656160175736394
-0.088 0.2657004385547574
-0.08399999999999999 0.2657811914683645
-0.07999999999999999 0.26585826499433146
-0.076 0.2659316483087786
-0.072 0.26600133108832513
-0.068 0.2660673035141446
-0.064 0.26612955627583174
-0.06 0.26618808057507476
-0.055999999999999994 0.2662428681291353
-0.052 0.2662939111741188
-0.048 0.2663412024680607
-0.044 0.26638473529379464
-0.039999999999999994 0.26642450346162405
-0.036 0.2664605013117862
-0.032 0.26649272371670396
-0.027999999999999997 0.2665211660830298
-0.024 0.26654582435348195
-0.019999999999999997 0.2665666950084631
-0.016 0.2665837750674645
-0.012 0.2665970620902619
-0.008 0.26660655417788776
-0.004 0.26661224997339456
-1.3552527156068805e-20 0.2666141486623964
0.004 0.26661224997339456
0.008 0.26660655417788776
0.012 0.2665970620902619
0.016 0.2665837750674645
0.019999999999999997 0.2665666950084631
0.024 0.26654582435348195
0.027999999999999997 0.2665211660830298
0.032 0.26649272371670396
0.036 0.2664605013117862
0.039999999999999994 0.26642450346162405
0.044 0.26638473529379464
0.048 0.2663412024680607
0.052 0.2662939111741188
0.055999999999999994 0.2662428681291353
0.06 0.26618808057507476
0.064 0.26612955627583174
0.068 0.2660673035141446
0.072 0.26600133108832513
0.076 0.2659316483087786
0.07999999999999999 0.26585826499433146
0.08399999999999999 0.2657811914683645
0.088 0.2657004385547574
0.092 0.2656160175736394
0.096 0.2655279403369621
0.1 0.2654362191438824
0.104 0.2653408667759748
0.108 0.26524189649225705
0.11199999999999999 0.265139322024054
0.11599999999999999 0.2650331575696831
0.12 0.2649234177889833
0.124 0.2648101177976729
0.128 0.2646932731615587
0.132 0.26457289989058125
0.136 0.2644490144327174
0.14 0.2643216336677356
0.144 0.26419077490080545
0.148 0.2640564558559731
0.152 0.26391869466950163
0.156 0.26377750988308296
0.15999999999999998 0.26363292043692593
0.16399999999999998 0.2634849456627221
0.16799999999999998 0.2633336052764989
0.172 0.26317891937136034
0.176 0.2630209084101199
0.18 0.2628595932178387
0.184 0.26269499497425863
0.188 0.26252713520614873
0.192 0.2623560357795629
0.196 0.262181718892019
0.2 0.26200420706459693
0.204 0.2618235231339646
0.208 0.2616396902443412
0.212 0.2614527318393941
0.216 0.2612626716540798
0.21999999999999997 0.2610695337064345
0.22399999999999998 0.2608733422893134
0.22799999999999998 0.26067412196209333
0.23199999999999998 0.26047189754233596
0.236 0.2602666940974151
0.24 0.2600585369361216
0.244 0.2598474516002465
0.248 0.2596334638561414
0.252 0.25941659968627123
0.256 0.2591968852807575
0.26 0.2589743470289189
0.264 0.2587490115108116
0.268 0.2585209054887815
0.272 0.25829005589902065
0.276 0.25805648984314555
0.28 0.257820234579791
0.284 0.2575813175162318
0.288 0.2573397662000329
0.292 0.2570956083107315
0.296 0.25684887165155756
0.3 0.2565995841412005
0.304 0.2563477738056116
0.308 0.2560934687698684
0.312 0.25583669725008457
0.31599999999999995 0.2555774875453795
0.31999999999999995 0.2553158680299137
0.32399999999999995 0.25505186714498346
0.32799999999999996 0.25478551339118466
0.33199999999999996 0.25451683532065633
0.33599999999999997 0.25424586152938744
0.33999999999999997 0.2539726206496139
0.344 0.25369714134229043
0.348 0.25341945228965035
0.352 0.25313958218785154
0.356 0.2528575597397151
0.36 0.252573413647555
0.364 0.25228717260610756
0.368 0.2519988652955548
0.372 0.25170852037465175
0.376 0.2514161664739555
0.38 0.25112183218916095
0.384 0.25082554607454344
0.388 0.2505273366365109
0.392 0.2502272323272644
0.396 0.24992526153857494
0.4 0.24962145259567733
0.404 0.24931583375126964
0.408 0.24900843317964214
0.412 0.24869927897091557
0.416 0.24838839912540586
0.42 0.24807582154810334
0.424 0.24776157404327862
0.428 0.2474456843092099
0.432 0.2471281799330303
0.436 0.2468090883857022
0.43999999999999995 0.24648843701711626
0.44399999999999995 0.24616625305131265
0.44799999999999995 0.24584256358182965
0.45199999999999996 0.24551739556717514
0.45599999999999996 0.24519077582642532
0.45999999999999996 0.24486273103495043
0.46399999999999997 0.2445332877202586
0.46799999999999997 0.24420247225797695
0.472 0.24387031086794295
0.476 0.24353682961043505
0.48 0.24320205438251377
0.484 0.24286601091449908
0.488 0.2425287247665609
0.492 0.24219022132543763
0.496 0.2418505258012735
0.5 0.2415096632245793
0.504 0.24116765844331145
0.508 0.24082453612006963
0.512 0.2404803207294159
0.516 0.24013503655530466
0.52 0.23978870768863628
0.524 0.23944135802491778
0.528 0.2390930112620436
0.532 0.2387436908981837
0.536 0.23839342022978574
0.54 0.23804222234968483
0.544 0.23769012014532218
0.548 0.23733713629707004
0.552 0.23698329327666323
0.556 0.2366286133457305
0.56 0.2362731185544336
0.564 0.23591683074020026
0.568 0.23555977152656174
0.572 0.23520196232208393
0.576 0.23484342431939387
0.58 0.23448417849430364
0.584 0.2341242456050215
0.588 0.23376364619145504
0.592 0.23340240057460368
0.596 0.23304052885603901
0.6 0.23267805091746585
0.604 0.23231498642036752
0.608 0.23195135480573928
0.612 0.2315871752938892
0.616 0.23122246688432677
0.62 0.23085724835572294
0.624 0.2304915382659438
0.6279999999999999 0.23012535495215838
0.6319999999999999 0.22975871653101604
0.6359999999999999 0.22939164089889139
0.6399999999999999 0.22902414573219737
0.6439999999999999 0.22865624848776103
0.6479999999999999 0.2282879664032664
0.6519999999999999 0.22791931649775404
0.6559999999999999 0.22755031557218325
0.6599999999999999 0.2271809802100507
0.6639999999999999 0.22681132677806567
0.6679999999999999 0.22644137142687842
0.6719999999999999 0.2260711300918633
0.6759999999999999 0.22570061849394962
0.6799999999999999 0.22532985214050466
0.6839999999999999 0.22495884632626198
0.688 0.22458761613429698
0.692 0.22421617643704472
0.696 0.2238445418973632
0.7 0.22347272696963352
0.704 0.22310074590090465
0.708 0.22272861273206954
0.712 0.22235634129908396
0.716 0.22198394523421633
0.72 0.22161143796733057
0.724 0.22123883272720285
0.728 0.22086614254286766
0.732 0.22049338024499243
0.736 0.2201205584672797
0.74 0.2197476896478985
0.744 0.21937478603093433
0.748 0.21900185966786903
0.752 0.2186289224190805
0.756 0.21825598595536186
0.76 0.2178830617594627
0.764 0.2175101611276482
0.768 0.21713729517127536
0.772 0.21676447481838598
0.776 0.21639171081531422
0.78 0.2160190137283082
0.784 0.21564639394516644
0.788 0.21527386167688234
0.792 0.21490142695930348
0.796 0.21452909965479852
0.8 0.21415688945393413
0.804 0.21378480587715937
0.808 0.2134128582764976
0.812 0.21304105583724225
0.816 0.2126694075796632
0.82 0.21229792236071154
0.824 0.21192660887573242
0.828 0.21155547566017738
0.832 0.21118453109132232
0.836 0.21081378338998283
0.84 0.21044324062223488
0.844 0.21007291070112982
0.848 0.20970280138841352
0.852 0.20933292029624104
0.856 0.20896327488889102
0.86 0.20859387248447542
0.864 0.20822472025664862
0.868 0.2078558252363107
0.872 0.20748719431330526
0.8759999999999999 0.20711883423811628
0.8799999999999999 0.20675075162355694
0.8839999999999999 0.2063829529464504
0.8879999999999999 0.2060154445493091
0.8919999999999999 0.20564823264200277
0.8959999999999999 0.20528132330342272
0.8999999999999999 0.20491472248313464
0.9039999999999999 0.20454843600302783
0.9079999999999999 0.20418246955895042
0.9119999999999999 0.20381682872234239
0.9159999999999999 0.20345151894185148
0.9199999999999999 0.20308654554494895
0.9239999999999999 0.20272191373952614
0.9279999999999999 0.20235762861548623
0.9319999999999999 0.20199369514632667
0.9359999999999999 0.20163011819070584
0.94 0.20126690249400317
0.944 0.20090405268986652
0.948 0.2005415733017476
0.952 0.20017946874442613
0.956 0.1998177433255233
0.96 0.19945640124700179
0.964 0.19909544660665224
0.968 0.19873488339957157
0.972 0.19837471551962496
0.976 0.19801494676089587
0.98 0.1976555808191257
0.984 0.19729662129313535
0.988 0.19693807168624025
0.992 0.19657993540764648
0.996 0.19622221577383794
1.0 0.19586491600994632
1.004 0.1955080392511107
1.008 0.19515158854382303
1.012 0.19479556684725868
1.016 0.1944399770345944
1.02 0.19408482189431314
1.024 0.19373010413149377
1.028 0.1933758263690892
1.032 0.19302199114918822
1.036 0.19266860093426572
1.04 0.19231565810841791
1.044 0.1919631649785851
1.048 0.19161112377575865
1.052 0.19125953665617645
1.056 0.19090840570250325
1.06 0.19055773292499736
1.064 0.19020752026266557
1.068 0.18985776958440148
1.072 0.18950848269011167
1.076 0.18915966131183032
1.08 0.18881130711481564
1.084 0.18846342169863742
1.088 0.18811600659824948
1.092 0.18776906328504722
1.096 0.18742259316791512
1.1 0.18707659759425768
1.104 0.18673107785101975
1.108 0.1863860351656927
1.112 0.18604147070730767
1.116 0.18569738558741597
1.12 0.18535378086105636
1.124 0.18501065752771084
1.128 0.1846680165322448
1.132 0.18432585876583923
1.136 0.18398418506690536
1.14 0.18364299622199154
1.144 0.1833022929666734
1.148 0.18296207598643527
1.152 0.18262234591753906
1.156 0.18228310334787723
1.16 0.1819443488178211
1.164 0.18160608282104923
1.168 0.18126830580537065
1.172 0.18093101817353263
1.176 0.18059422028401842
1.18 0.1802579124518331
1.184 0.17992209494927872
1.188 0.17958676800671763
1.192 0.17925193181332486
1.196 0.1789175865178299
1.2 0.17858373222924773
1.204 0.17825036901759722
1.208 0.1779174969146122
1.212 0.17758511591443946
1.216 0.17725322597432674
1.22 0.17692182701530107
1.224 0.17659091892283635
1.228 0.17626050154751127
1.232 0.1759305747056573
1.236 0.17560113817999543
1.24 0.1752721917202655
1.244 0.17494373504384386
1.248 0.17461576783635271
1.2519999999999998 0.17428828975225907
1.2559999999999998 0.17396130041546493
1.2599999999999998 0.1736347994198893
1.2639999999999998 0.1733087863300381
1.2679999999999998 0.1729832606815683
1.2719999999999998 0.17265822198184191
1.2759999999999998 0.17233366971046998
1.2799999999999998 0.17200960331985068
1.2839999999999998 0.1716860222356951
1.2879999999999998 0.17136292585754934
1.2919999999999998 0.17104031355930313
1.2959999999999998 0.17071818468969363
1.2999999999999998 0.1703965385728013
1.3039999999999998 0.17007537450853377
1.3079999999999998 0.16975469177310734
1.3119999999999998 0.16943448961951604
1.3159999999999998 0.16911476727799543
1.3199999999999998 0.16879552395647793
1.3239999999999998 0.16847675884104082
1.3279999999999998 0.1681584710963468
1.3319999999999999 0.16784065986607669
1.3359999999999999 0.16752332427335564
1.3399999999999999 0.16720646342117224
1.3439999999999999 0.16689007639278972
1.3479999999999999 0.1665741622521503
1.3519999999999999 0.16625872004427442
1.3559999999999999 0.1659437487956501
1.3599999999999999 0.16562924751461963
1.3639999999999999 0.16531521519175452
1.3679999999999999 0.16500165080022905
1.3719999999999999 0.1646885532961847
1.376 0.164375921619088
1.38 0.16406375469208415
1.384 0.16375205142234225
1.388 0.1634408107013954
1.392 0.16313003140547597
1.396 0.1628197123958427
1.4 0.16250985251910435
1.404 0.162200450607535
1.408 0.16189150547938697
1.412 0.16158301593919516
1.416 0.16127498077807634
1.42 0.1609673987740271
1.424 0.16066026869220953
1.428 0.1603535892852369
1.432 0.16004735929345332
1.436 0.15974157744520587
1.44 0.1594362424571151
1.444 0.15913135303433745
1.448 0.1588269078708253
1.452 0.1585229056495805
1.456 0.15821934504290439
1.46 0.15791622471264094
1.464 0.1576135433104204
1.468 0.15731129947789005
1.472 0.15700949184694907
1.476 0.15670811903997486
1.48 0.15640717967004336
1.484 0.15610667234114983
1.488 0.15580659564842048
1.492 0.15550694817832364
1.496 0.15520772850887501
1.5 0.15490893520983992
1.504 0.1546105668429298
1.508 0.15431262196199755
1.512 0.15401509911322556
1.516 0.15371799683531384
1.52 0.1534213136596615
1.524 0.15312504811054511
1.528 0.15282919870529504
1.532 0.15253376395446552
1.536 0.15223874236200444
1.54 0.15194413242541582
1.544 0.15164993263592336
1.548 0.1513561414786258
1.552 0.1510627574326538
1.556 0.15076977897131935
1.56 0.15047720456226496
1.564 0.15018503266760724
1.568 0.14989326174408085
1.572 0.149601890243175
1.576 0.14931091661126988
1.58 0.1490203392897698
1.584 0.14873015671523276
1.588 0.1484403673194964
1.592 0.14815096952980375
1.596 0.14786196176892313
1.6 0.14757334245526657
1.604 0.1472851100030063
1.608 0.14699726282218759
1.612 0.1467097993188387
1.616 0.14642271789507919
1.62 0.14613601694922526
1.624 0.1458496948758915
1.628 0.14556375006609243
1.632 0.14527818090733985
1.636 0.14499298578373768
1.64 0.1447081630760756
1.644 0.14442371116191896
1.648 0.1441396284156984
1.652 0.14385591320879457
1.656 0.14357256390962275
1.66 0.1432895788837141
1.664 0.14300695649379508
1.668 0.14272469509986482
1.672 0.142442793059271
1.676 0.14216124872678124
1.68 0.1418800604546559
1.684 0.1415992265927155
1.688 0.14131874548840934
1.692 0.14103861548687888
1.696 0.14075883493102248
1.7 0.14047940216155505
1.704 0.1402003155170683
1.708 0.1399215733340869
1.712 0.1396431739471266
1.716 0.13936511568874518
1.72 0.13908739688959595
1.724 0.13881001587847727
1.728 0.13853297098238196
1.732 0.1382562605265432
1.736 0.13797988283447946
1.74 0.13770383622803845
1.744 0.13742811902743932
1.748 0.1371527295513113
1.7519999999999998 0.13687766611673322
1.7559999999999998 0.13660292703927043
1.7599999999999998 0.13632851063300988
1.7639999999999998 0.13605441521059433
1.7679999999999998 0.13578063908325336
1.7719999999999998 0.1355071805608362
1.7759999999999998 0.13523403795183922
1.7799999999999998 0.1349612095634345
1.7839999999999998 0.1346886937014967
1.7879999999999998 0.1344164886706267
1.7919999999999998 0.13414459277417612
1.7959999999999998 0.1338730043142692
1.7999999999999998 0.13360172159182324
1.8039999999999998 0.13333074290656857
1.8079999999999998 0.1330600665570654
1.8119999999999998 0.13278969084072195
1.8159999999999998 0.13251961405380866
1.8199999999999998 0.1322498344914725
1.8239999999999998 0.13198035044775006
1.8279999999999998 0.13171116021557833
1.8319999999999999 0.13144226208680582
1.8359999999999999 0.13117365435220044
1.8399999999999999 0.13090533530145756
1.8439999999999999 0.13063730322320707
1.8479999999999999 0.1303695564050171
1.8519999999999999 0.13010209313340015
1.8559999999999999 0.12983491169381384
1.8599999999999999 0.12956801037066346
1.8639999999999999 0.12930138744730285
1.8679999999999999 0.129035041206033
1.8719999999999999 0.12876896992810033
1.876 0.1285031718936935
1.88 0.12823764538193955
1.884 0.12797238867089936
1.888 0.12770740003755882
1.892 0.12744267775782395
1.896 0.12717822010651142
1.9 0.1269140253573381
1.904 0.12665009178291056
1.908 0.1263864176547141
1.912 0.12612300124309872
1.916 0.1258598408172656
1.92 0.12559693464525126
1.924 0.12533428099391292
1.928 0.12507187812890969
1.932 0.12480972431468508
1.936 0.12454781781444804
1.94 0.12428615689015181
1.944 0.124024739802473
1.948 0.1237635648107888
1.952 0.12350263017315494
1.956 0.12324193414627915
1.96 0.12298147498549697
1.964 0.1227212509447454
1.968 0.12246126027653509
1.972 0.12220150123192157
1.976 0.12194197206047569
1.98 0.12168267101025391
1.984 0.12142359632776627
1.988 0.12116474625794367
1.992 0.12090611904410413
1.996 0.12064771292791907
2.0 0.12038952614937759
2.0039999999999996 0.12013155694674876
2.008 0.11987380355654616
2.0119999999999996 0.11961626421348698
2.016 0.11935893715045418
2.0199999999999996 0.11910182059845485
2.024 0.11884491278657995
2.0279999999999996 0.11858821194195956
2.032 0.1183317162897223
2.0359999999999996 0.11807542405294695
2.04 0.11781933345261998
2.0439999999999996 0.11756344270758749
2.048 0.11730775003450807
2.0519999999999996 0.11705225364780293
2.056 0.11679695175960692
2.0599999999999996 0.11654184257971811
2.064 0.11628692431554613
2.0679999999999996 0.11603219517205689
2.072 0.11577765335172202
2.0759999999999996 0.11552329705446142
2.08 0.11526912447758803
2.0839999999999996 0.11501513381575072
2.088 0.11476132326087587
2.0919999999999996 0.11450769100210813
2.096 0.11425423522574987
2.0999999999999996 0.11400095411519975
2.104 0.11374784585089001
2.1079999999999997 0.11349490861022302
2.112 0.11324214056750559
2.1159999999999997 0.1129895398938838
2.12 0.11273710475727561
2.1239999999999997 0.1124848333223021
2.128 0.11223272375021807
2.1319999999999997 0.11198077419884239
2.136 0.1117289828224842
2.1399999999999997 0.11147734777187163
2.144 0.11122586719407618
2.1479999999999997 0.11097453923243834
2.152 0.1107233620264898
2.1559999999999997 0.11047233371187631
2.16 0.11022145242027678
2.1639999999999997 0.10997071627932589
2.168 0.10972012341252817
2.1719999999999997 0.10946967193917834
2.176 0.10921935997427416
2.1799999999999997 0.1089691856284324
2.184 0.10871914700780093
2.1879999999999997 0.10846924221396957
2.192 0.1082194693438815
2.1959999999999997 0.10796982648974038
2.2 0.10772031173891786
2.2039999999999997 0.10747092317386081
2.208 0.10722165887199274
2.2119999999999997 0.10697251690561937
2.216 0.10672349534182804
2.2199999999999998 0.10647459224238831
2.224 0.10622580566364952
2.2279999999999998 0.10597713365643763
2.232 0.10572857426595017
2.2359999999999998 0.10548012553165037
2.24 0.10523178548715648
2.2439999999999998 0.10498355216013537
2.248 0.10473542357218732
2.252 0.10448739773873475
2.256 0.10423947266890651
2.26 0.10399164636542138
2.264 0.10374391682446751
2.268 0.10349628203558416
2.272 0.10324873998153851
2.276 0.10300128863820053
2.28 0.10275392597441664
2.284 0.10250664995188336
2.288 0.10225945852501439
2.292 0.10201234964081064
2.296 0.10176532123872402
2.3 0.10151837125052275
2.304 0.1012714976001512
2.308 0.10102469820358961
2.312 0.10077797096871224
2.316 0.1005313137951404
2.32 0.10028472457409572
2.324 0.10003820118825092
2.328 0.0997917415115761
2.332 0.09954534340918522
2.336 0.09929900473717926
2.34 0.09905272334248506
2.344 0.0988064970626942
2.348 0.0985603237258985
2.352 0.0983142011505218
2.356 0.0980681271451493
2.36 0.0978220995083566
2.364 0.09757611602853196
2.368 0.09733017448369867
2.372 0.09708427264133274
2.376 0.09683840825817923
2.38 0.09659257908006455
2.384 0.09634678284170536
2.388 0.09610101726651459
2.392 0.09585528006640508
2.396 0.09560956894158862
2.4 0.09536388158037272
2.404 0.09511821565895316
2.408 0.09487256884120265
2.412 0.0946269387784586
2.416 0.09438132310930324
2.42 0.0941357194593425
2.424 0.09389012544098152
2.428 0.09364453865319458
2.432 0.0933989566812923
2.436 0.0931533770966835
2.44 0.09290779745663473
2.444 0.0926622153040249
2.448 0.09241662816709395
2.452 0.09217103355918975
2.456 0.09192542897850856
2.46 0.09167981190783232
2.464 0.09143417981425961
2.468 0.09118853014893293
2.472 0.09094286034676155
2.476 0.09069716782613718
2.48 0.09045144998864757
2.484 0.09020570421878199
2.488 0.08995992788363252
2.492 0.0897141183325912
2.496 0.0894682728970389
2.5 0.08922238889003009
2.5039999999999996 0.08897646360597175
2.508 0.08873049432029582
2.5119999999999996 0.08848447828912462
2.516 0.08823841274893296
2.5199999999999996 0.08799229491620031
2.524 0.0877461219870575
2.5279999999999996 0.08749989113692817
2.532 0.08725359952016144
2.5359999999999996 0.08700724426965778
2.54 0.08676082249648912
2.5439999999999996 0.08651433128950925
2.548 0.08626776771495795
2.5519999999999996 0.08602112881605807
2.556 0.08577441161260237
2.5599999999999996 0.08552761310053388
2.564 0.08528073025151793
2.5679999999999996 0.08503376001250412
2.572 0.08478669930528146
2.5759999999999996 0.08453954502602201
2.58 0.08429229404481872
2.5839999999999996 0.08404494320520937
2.588 0.08379748932369432
2.5919999999999996 0.08354992918924323
2.596 0.08330225956279079
2.5999999999999996 0.08305447717672218
2.604 0.08280657873434873
2.6079999999999997 0.08255856090937061
2.612 0.08231042034533123
2.6159999999999997 0.08206215365505574
2.62 0.08181375742008129
2.6239999999999997 0.08156522819007354
2.628 0.08131656248222854
2.6319999999999997 0.08106775678066742
2.636 0.08081880753580994
2.6399999999999997 0.08056971116374119
2.644 0.08032046404555951
2.6479999999999997 0.08007106252671338
2.652 0.07982150291632137
2.6559999999999997 0.0795717814864765
2.66 0.07932189447153772
2.6639999999999997 0.07907183806740199
2.668 0.07882160843076112
2.6719999999999997 0.07857120167834328
2.676 0.07832061388613254
2.6799999999999997 0.07806984108857597
2.684 0.07781887927776818
2.6879999999999997 0.07756772440261736
2.692 0.07731637236799414
2.6959999999999997 0.07706481903385624
2.7 0.07681306021435627
2.7039999999999997 0.07656109167692535
2.708 0.07630890914133653
2.7119999999999997 0.0760565082787436
2.716 0.0758038847106987
2.7199999999999998 0.07555103400814356
2.724 0.07529795169037828
2.7279999999999998 0.07504463322400255
2.732 0.07479107402183041
2.7359999999999998 0.07453726944178088
2.74 0.0742832147857368
2.7439999999999998 0.07402890529837669
2.748 0.073774336165976
2.752 0.07351950251517923
2.756 0.07326439941173844
2.76 0.07300902185921974
2.764 0.07275336479767586
2.768 0.07249742310228523
2.772 0.07224119158195227
2.776 0.07198466497787316
2.78 0.07172783796206232
2.784 0.07147070513583881
2.788 0.07121326102827107
2.792 0.07095550009458199
2.796 0.07069741671450856
2.8 0.07043900519061341
2.804 0.07018025974655615
2.808 0.0699211745253104
2.812 0.06966174358733325
2.816 0.06940196090868261
2.82 0.06914182037908177
2.824 0.0688813157999265
2.828 0.06862044088223637
2.832 0.06835918924454637
2.836 0.06809755441073614
2.84 0.06783552980779685
2.844 0.06757310876353012
2.848 0.06731028450417857
2.852 0.0670470501519876
2.856 0.06678339872269119
2.86 0.06651932312292147
2.864 0.06625481614754027
2.868 0.06598987047688566
2.872 0.06572447867393791
2.876 0.06545863318139085
2.88 0.06519232631863578
2.884 0.06492555027864715
2.888 0.06465829712476974
2.892 0.06439055878740299
2.896 0.06412232706057593
2.9 0.06385359359841342
2.904 0.06358434991148232
2.908 0.06331458736302202
2.912 0.0630442971650433
2.916 0.06277347037429976
2.92 0.06250209788812239
2.924 0.06223017044011137
2.928 0.06195767859568039
2.932 0.06168461274744537
2.936 0.06141096311045396
2.94 0.06113671971724553
2.944 0.06086187241273798
2.948 0.06058641084892889
2.952 0.06031032447940955
2.956 0.06003360255367608
2.96 0.05975623411123436
2.964 0.059478207975486884
2.968 0.059199512747392755
2.972 0.058920136798887766
2.976 0.05864006826605839
2.98 0.05835929504205232
2.984 0.05807780476971967
2.988 0.05779558483396434
2.992 0.05751262235379823
2.996 0.05722890417408303
3.0 0.05694441685694105
3.0039999999999996 0.05665914667281977
3.008 0.05637307959119715
3.0119999999999996 0.056086201270903524
3.016 0.05579849705004492
3.0199999999999996 0.0555099519355086
3.024 0.05522055059202362
3.0279999999999996 0.054930277330756797
3.032 0.05463911609742416
3.0359999999999996 0.054347050459884146
3.04 0.0540540635951888
3.0439999999999996 0.053760138276065995
3.048 0.05346525685679724
3.0519999999999996 0.053169401258460536
3.056 0.05287255295350377
3.0599999999999996 0.052574692949608405
3.064 0.052275801772804026
3.0679999999999996 0.05197585944979652
3.072 0.05167484548945089
3.0759999999999996 0.05137273886339822
3.08 0.05106951798569499
3.0839999999999996 0.0507651606914949
3.088 0.05045964421466518
3.0919999999999996 0.050152945164281704
3.096 0.04984503949993907
3.0999999999999996 0.049535902505799895
3.104 0.049225508763302214
3.1079999999999997 0.04891383212243765
3.112 0.048600845671515965
3.1159999999999997 0.048286521705307325
3.12 0.047970831691462074
3.1239999999999997 0.04765374623508923
3.128 0.047335235041369036
3.1319999999999997 0.04701526687606889
3.136 0.046693809523808694
3.1399999999999997 0.046370829743930315
3.144 0.046046293223784986
3.1479999999999997 0.04572016452926281
3.152 0.04539240705236475
3.1559999999999997 0.045062982955583475
3.16 0.04473185311287471
3.1639999999999997 0.04439897704693939
3.168 0.044064312862544086
3.1719999999999997 0.04372781717556687
3.176 0.04338944503742402
3.1799999999999997 0.04304914985451643
3.184 0.0427068833022746
3.1879999999999997 0.04236259523336637
3.192 0.04201623357956797
3.1959999999999997 0.04166774424675692
3.2 0.041317071002432426
3.2039999999999997 0.0409641553551049
3.208 0.04060893642481087
3.2119999999999997 0.0402513508039663
3.216 0.039891332407640596
3.2199999999999998 0.03952881231227042
3.224 0.03916371858168786
3.2279999999999998 0.038795976079239625
3.232 0.038425506264598286
3.2359999999999998 0.03805222697373144
3.24 0.03767605218027536
3.2439999999999998 0.037296891736369325
3.248 0.03691465109074703
3.252 0.03652923098159619
3.256 0.03614052710137053
3.26 0.03574842973037612
3.264 0.03535282333547848
3.268 0.034953586129821544
3.272 0.03455058958879299
3.276 0.03414369791684359
3.28 0.03373276745889397
3.284 0.03331764604914319
3.288 0.03289817228896062
3.292 0.03247417474417214
3.296 0.032045471050488154
3.3 0.0316118669138996
3.304 0.0311731549905617
3.308 0.030729113627947113
3.312 0.03027950544568031
3.316 0.029824075730379502
3.32 0.029362550613849524
3.324 0.028894634997798728
3.328 0.028420010180616014
3.332 0.027938331132240046
3.336 0.027449223351210077
3.34 0.02695227922284004
3.344 0.02644705377830295
3.348 0.02593305972958431
3.352 0.025409761623322473
3.356 0.02487656891464935
3.36 0.024332827706761977
3.364 0.02377781082820887
3.368 0.02321070581989514
3.372 0.022630600267375282
3.376 0.02203646372447955
3.38 0.021427125207406354
3.384 0.020801244856372643
3.388 0.02015727780439823
3.392 0.0194934274632964
3.396 0.018807584173748712
3.4 0.018097243193619106
3.404 0.017359392827510575
3.408 0.016590358232498038
3.412 0.015785577344675387
3.416 0.014939268974779197
3.42 0.01404392195186593
3.424 0.013089471070785999
3.428 0.01206188739078154
3.432 0.010940576333500002
3.436 0.00969305658414476
3.44 0.008262347010815461
3.444 0.006529100402297854
3.448 0.004128379023190626


==> pictures/densX+comm1.dat <==
x y
-3.8 0.0015250070843321288
-3.796 0.005191059087234743
-3.792 0.007184227734017347
-3.788 0.008736352445180312
-3.784 0.01005382408938824
-3.78 0.011219617166005847
-3.776 0.012277021332365261
-3.772 0.013252011793140794
-3.768 0.014161624494955333
-3.764 0.015017747369058067
-3.76 0.01582906528742459
-3.756 0.01660215143552968
-3.752 0.01734212264976144
-3.748 0.01805305442250951
-3.7439999999999998 0.018738255240876776
-3.74 0.01940045447835479
-3.7359999999999998 0.020041934967052255
-3.732 0.020664628940825738
-3.7279999999999998 0.021270189006281488
-3.724 0.021860041652947672
-3.7199999999999998 0.022435428281698474
-3.716 0.02299743713487954
-3.7119999999999997 0.02354702847845382
-3.708 0.02408505470100712
-3.7039999999999997 0.02461227652983903
-3.7 0.025129376243195663
-3.6959999999999997 0.02563696853179189
-3.692 0.026135609501309425
-3.6879999999999997 0.02662580419046356
-3.684 0.027108012893183115
-3.6799999999999997 0.027582656509423657
-3.676 0.0280501211009697
-3.6719999999999997 0.028510761791945376
-3.668 0.028964906125639404
-3.6639999999999997 0.029412856967463895
-3.66 0.029854895026838003
-3.6559999999999997 0.030291281057383157
-3.652 0.030722257784192127
-3.6479999999999997 0.031148051598418134
-3.644 0.031568874052613015
-3.6399999999999997 0.03198492318470865
-3.636 0.03239638469403407
-3.6319999999999997 0.03280343298908457
-3.628 0.03320623212371818
-3.6239999999999997 0.03360493663596879
-3.62 0.03399969230156039
-3.6159999999999997 0.034390636812488114
-3.612 0.03477790038958171
-3.6079999999999997 0.03516160633671245
-3.604 0.03554187154331253
-3.5999999999999996 0.035918806940963395
-3.596 0.03629251791908572
-3.5919999999999996 0.036663104704114415
-3.588 0.03703066270600557
-3.5839999999999996 0.037395282835444396
-3.58 0.03775705179472733
-3.5759999999999996 0.03811605234493775
-3.572 0.0384723635517317
-3.5679999999999996 0.03882606101179173
-3.564 0.03917721706177177
-3.5599999999999996 0.0395259009713562
-3.556 0.03987217912189146
-3.5519999999999996 0.0402161151718746
-3.548 0.04055777021047208
-3.5439999999999996 0.04089720290009937
-3.54 0.04123446960900566
-3.5359999999999996 0.0415696245347028
-3.532 0.04190271981899913
-3.5279999999999996 0.04223380565532603
-3.524 0.04256293038897833
-3.5199999999999996 0.042890140610830324
-3.516 0.043215481245041217
-3.5119999999999996 0.04353899563121104
-3.508 0.04386072560141149
-3.5039999999999996 0.04418071155247797
-3.5 0.04449899251391008
-3.496 0.044815606211707694
-3.492 0.04513058912842818
-3.488 0.04544397655974334
-3.484 0.045755802667734026
-3.48 0.04606610053115433
-3.476 0.04637490219286881
-3.472 0.04668223870466106
-3.468 0.0469881401695805
-3.464 0.04729263578199895
-3.46 0.04759575386552062
-3.456 0.047897521908886645
-3.452 0.04819796660000188
-3.448 0.048497113858202684
-3.444 0.048794988864874544
-3.44 0.049091616092522695
-3.436 0.04938701933238816
-3.432 0.04968122172069979
-3.428 0.04997424576364066
-3.424 0.05026611336110747
-3.42 0.050556845829331135
-3.416 0.05084646392242652
-3.412 0.05113498785293024
-3.408 0.05142243731138771
-3.404 0.05170883148503709
-3.4 0.05199418907564557
-3.396 0.05227852831654137
-3.392 0.05256186698888716
-3.388 0.05284422243723366
-3.384 0.05312561158439398
-3.38 0.05340605094567355
-3.376 0.05368555664248742
-3.372 0.053964144415403384
-3.368 0.05424182963662934
-3.364 0.0545186273219861
-3.36 0.05479455214238006
-3.356 0.055069618434807795
-3.352 0.055343840212915565
-3.348 0.05561723117712859
-3.344 0.05588980472438201
-3.34 0.056161573957463067
-3.336 0.05643255169398824
-3.332 0.05670275047503102
-3.328 0.05697218257341743
-3.324 0.05724086000170426
-3.32 0.05750879451985435
-3.316 0.05777599764262355
-3.312 0.05804248064667277
-3.308 0.05830825457741561
-3.304 0.058573330255616195
-3.3 0.05883771828374571
-3.296 0.05910142905210927
-3.292 0.059364472744754974
-3.288 0.05962685934516976
-3.284 0.05988859864177723
-3.28 0.06014970023324152
-3.276 0.06041017353358686
-3.272 0.06067002777714076
-3.268 0.0609292720233083
-3.264 0.06118791516118347
-3.26 0.061445965914005696
-3.256 0.06170343284346628
-3.252 0.061960324353872574
-3.248 0.0622166486961741
-3.2439999999999998 0.06247241397185699
-3.24 0.06272762813671166
-3.2359999999999998 0.0629822990044776
-3.232 0.0632364342503739
-3.2279999999999998 0.06349004141451471
-3.224 0.06374312790521688
-3.2199999999999998 0.06399570100220524
-3.216 0.0642477678597157
-3.2119999999999997 0.06449933550950396
-3.208 0.06475041086376009
-3.2039999999999997 0.06500100071793453
-3.2 0.06525111175347756
-3.1959999999999997 0.06550075054049745
-3.192 0.06574992354033689
-3.1879999999999997 0.06599863710807345
-3.184 0.06624689749494685
-3.1799999999999997 0.06649471085071244
-3.176 0.06674208322592805
-3.1719999999999997 0.06698902057417278
-3.168 0.06723552875420238
-3.1639999999999997 0.0674816135320432
-3.16 0.06772728058302414
-3.1559999999999997 0.06797253549375369
-3.152 0.06821738376403876
-3.1479999999999997 0.068461830808752
-3.144 0.06870588195964374
-3.1399999999999997 0.06894954246710858
-3.136 0.06919281750189701
-3.1319999999999997 0.06943571215678648
-3.128 0.06967823144820119
-3.1239999999999997 0.0699203803177927
-3.12 0.07016216363397472
-3.1159999999999997 0.07040358619341823
-3.112 0.07064465272250628
-3.1079999999999997 0.07088536787875022
-3.104 0.07112573625216874
-3.0999999999999996 0.07136576236663088
-3.096 0.07160545068116322
-3.0919999999999996 0.07184480559122401
-3.088 0.07208383142994378
-3.0839999999999996 0.072322532469335
-3.08 0.07256091292146921
-3.0759999999999996 0.07279897693962581
-3.072 0.07303672861941081
-3.0679999999999996 0.07327417199984826
-3.064 0.07351131106444306
-3.0599999999999996 0.0737481497422188
-3.056 0.07398469190872842
-3.0519999999999996 0.07422094138704113
-3.048 0.0744569019487044
-3.0439999999999996 0.07469257731468253
-3.04 0.07492797115627203
-3.0359999999999996 0.07516308709599664
-3.032 0.07539792870847715
-3.0279999999999996 0.075632499521285
-3.024 0.07586680301577071
-3.0199999999999996 0.07610084262787702
-3.016 0.07633462174892906
-3.0119999999999996 0.0765681437264085
-3.008 0.07680141186470835
-3.0039999999999996 0.07703442942586994
-3.0 0.07726719963030378
-2.996 0.07749972565749255
-2.992 0.07773201064667828
-2.988 0.0779640576975348
-2.984 0.07819586987082233
-2.98 0.07842745018903036
-2.976 0.07865880163700263
-2.972 0.07888992716255044
-2.968 0.07912082967705161
-2.964 0.07935151205603469
-2.96 0.07958197713975201
-2.956 0.07981222773373789
-2.952 0.08004226660935743
-2.948 0.08027209650433927
-2.944 0.08050172012330027
-2.94 0.08073114013825648
-2.936 0.08096035918912337
-2.932 0.08118937988420569
-2.928 0.08141820480067606
-2.924 0.0816468364850436
-2.92 0.08187527745361267
-2.916 0.08210353019293058
-2.912 0.08233159716022698
-2.908 0.08255948078384372
-2.904 0.08278718346365453
-2.9 0.08301470757147668
-2.896 0.08324205545147406
-2.892 0.08346922942055097
-2.888 0.08369623176873814
-2.884 0.08392306475957086
-2.88 0.08414973063045798
-2.876 0.08437623159304555
-2.872 0.08460256983356995
-2.868 0.08482874751320602
-2.864 0.08505476676840688
-2.86 0.08528062971123682
-2.856 0.08550633842969764
-2.852 0.08573189498804847
-2.848 0.0859573014271177
-2.844 0.08618255976460994
-2.84 0.08640767199540687
-2.836 0.08663264009186049
-2.832 0.08685746600408101
-2.828 0.08708215166022033
-2.824 0.08730669896674724
-2.82 0.08753110980871918
-2.816 0.087755386050047
-2.812 0.08797952953375601
-2.808 0.08820354208223997
-2.804 0.08842742549751112
-2.8 0.0886511815614451
-2.796 0.08887481203602003
-2.792 0.08909831866355286
-2.788 0.08932170316692806
-2.784 0.08954496724982447
-2.78 0.08976811259693603
-2.776 0.08999114087418868
-2.772 0.09021405372895293
-2.768 0.09043685279025179
-2.764 0.09065953966896473
-2.76 0.09088211595802871
-2.756 0.09110458323263328
-2.752 0.0913269430504126
-2.748 0.09154919695163455
-2.7439999999999998 0.09177134645938528
-2.74 0.09199339307974945
-2.7359999999999998 0.09221533830198851
-2.732 0.09243718359871322
-2.7279999999999998 0.09265893042605611
-2.724 0.09288058022383634
-2.7199999999999998 0.09310213441572504
-2.716 0.0933235944094046
-2.7119999999999997 0.09354496159672705
-2.708 0.0937662373538669
-2.7039999999999997 0.09398742304147382
-2.7 0.09420852000481919
-2.6959999999999997 0.09442952957394228
-2.692 0.09465045306379186
-2.6879999999999997 0.09487129177436615
-2.684 0.095092046990849
-2.6799999999999997 0.09531271998374427
-2.676 0.09553331200900614
-2.6719999999999997 0.09575382430816885
-2.668 0.0959742581084722
-2.6639999999999997 0.09619461462298451
-2.66 0.09641489505072423
-2.6559999999999997 0.0966351005767786
-2.652 0.09685523237241901
-2.6479999999999997 0.09707529159521591
-2.644 0.09729527938914898
-2.6399999999999997 0.09751519688471764
-2.636 0.09773504519904688
-2.6319999999999997 0.0979548254359927
-2.628 0.09817453868624507
-2.6239999999999997 0.09839418602742718
-2.62 0.09861376852419533
-2.6159999999999997 0.09883328722833418
-2.612 0.099052743178852
-2.6079999999999997 0.09927213740207302
-2.604 0.09949147091172689
-2.5999999999999996 0.0997107447090385
-2.596 0.09992995978281406
-2.5919999999999996 0.10014911710952637
-2.588 0.1003682176533974
-2.5839999999999996 0.10058726236648004
-2.58 0.10080625218873716
-2.5759999999999996 0.1010251880481201
-2.572 0.10124407086064419
-2.5679999999999996 0.10146290153046374
-2.564 0.10168168094994386
-2.5599999999999996 0.10190040999973402
-2.556 0.1021190895488339
-2.5519999999999996 0.10233772045466633
-2.548 0.10255630356313927
-2.5439999999999996 0.10277483970871382
-2.54 0.10299332971446683
-2.5359999999999996 0.10321177439215289
-2.532 0.10343017454226545
-2.5279999999999996 0.10364853095409587
-2.524 0.10386684440579151
-2.5199999999999996 0.104085115664412
-2.516 0.10430334548598476
-2.5119999999999996 0.10452153461555849
-2.508 0.10473968378725657
-2.5039999999999996 0.10495779372432677
-2.5 0.10517586513919361
-2.496 0.10539389873350517
-2.492 0.10561189519818126
-2.488 0.10582985521346026
-2.484 0.1060477794489438
-2.48 0.10626566856364113
-2.476 0.10648352320601169
-2.472 0.10670134401400734
-2.468 0.10691913161511254
-2.464 0.10713688662638413
-2.46 0.10735460965448962
-2.456 0.10757230129574492
-2.452 0.10778996213615054
-2.448 0.10800759275142692
-2.444 0.10822519370704896
-2.44 0.10844276555827881
-2.436 0.10866030885019877
-2.432 0.10887782411774248
-2.428 0.10909531188572583
-2.424 0.10931277266887507
-2.42 0.10953020697185727
-2.416 0.10974761528930654
-2.412 0.10996499810585122
-2.408 0.11018235589613998
-2.404 0.11039968912486685
-2.4 0.11061699824679497
-2.396 0.11083428370678006
-2.392 0.11105154593979354
-2.388 0.11126878537094315
-2.384 0.1114860024154944
-2.38 0.111703197478891
-2.376 0.11192037095677328
-2.372 0.11213752323499745
-2.368 0.1123546546896531
-2.364 0.11257176568708008
-2.36 0.11278885658388524
-2.356 0.11300592772695753
-2.352 0.11322297945348292
-2.348 0.11344001209095904
-2.344 0.11365702595720834
-2.34 0.11387402136039025
-2.336 0.11409099859901493
-2.332 0.11430795796195324
-2.328 0.11452489972844802
-2.324 0.11474182416812442
-2.32 0.11495873154099977
-2.316 0.11517562209749217
-2.312 0.11539249607842826
-2.308 0.11560935371505236
-2.304 0.11582619522903262
-2.3 0.11604302083246767
-2.296 0.1162598307278935
-2.292 0.11647662510828775
-2.288 0.11669340415707564
-2.284 0.1169101680481336
-2.28 0.11712691694579389
-2.276 0.11734365100484759
-2.272 0.11756037037054719
-2.268 0.11777707517860907
-2.264 0.11799376555521612
-2.26 0.11821044161701769
-2.256 0.11842710347113176
-2.252 0.11864375121514528
-2.248 0.11886038493711243
-2.2439999999999998 0.11907700471555725
-2.24 0.11929361061946932
-2.2359999999999998 0.11951020270830545
-2.232 0.11972678103198575
-2.2279999999999998 0.11994334563089269
-2.224 0.12015989653586778
-2.2199999999999998 0.12037643376820958
-2.216 0.12059295733966871
-2.2119999999999997 0.12080946725244633
-2.208 0.12102596349918793
-2.2039999999999997 0.12124244606298046
-2.2 0.12145891491734617
-2.1959999999999997 0.12167537002623866
-2.192 0.1218918113440367
-2.1879999999999997 0.12210823881553833
-2.184 0.12232465237595545
-2.1799999999999997 0.12254105195090641
-2.176 0.12275743745640909
-2.1719999999999997 0.12297380879887553
-2.168 0.12319016587510316
-2.1639999999999997 0.1234065085722668
-2.16 0.12362283676791189
-2.1559999999999997 0.12383915032994569
-2.152 0.12405544911662907
-2.1479999999999997 0.12427173297656746
-2.144 0.12448800174870232
-2.1399999999999997 0.12470425526230183
-2.136 0.12492049333695168
-2.1319999999999997 0.12513671578254443
-2.128 0.1253529223992715
-2.1239999999999997 0.12556911297761186
-2.12 0.12578528729832164
-2.1159999999999997 0.12600144513242467
-2.112 0.12621758624120144
-2.1079999999999997 0.1264337103761779
-2.104 0.126649817279115
-2.0999999999999996 0.12686590668199804
-2.096 0.1270819783070241
-2.0919999999999996 0.12729803186659225
-2.088 0.12751406706329063
-2.0839999999999996 0.12773008358988586
-2.08 0.1279460811293106
-2.0759999999999996 0.12816205935465197
-2.072 0.12837801792913983
-2.0679999999999996 0.12859395650613392
-2.064 0.12880987472911262
-2.0599999999999996 0.12902577223166023
-2.056 0.1292416486374545
-2.0519999999999996 0.12945750356025462
-2.048 0.12967333660388855
-2.0439999999999996 0.12988914736224086
-2.04 0.13010493541923956
-2.0359999999999996 0.13032070034884424
-2.032 0.1305364417150334
-2.0279999999999996 0.13075215907179052
-2.024 0.13096785196309405
-2.0199999999999996 0.13118351992290248
-2.016 0.13139916247514213
-2.0119999999999996 0.13161477913369576
-2.008 0.13183036940238865
-2.0039999999999996 0.13204593277497675
-2.0 0.13226146873513353
-1.996 0.13247697675643827
-1.992 0.13269245630236337
-1.988 0.1329079068262617
-1.984 0.13312332777135402
-1.98 0.13333871857071786
-1.976 0.13355407864727378
-1.972 0.13376940741377522
-1.968 0.1339847042727951
-1.964 0.13419996861671382
-1.96 0.13441519982770844
-1.956 0.13463039727774084
-1.952 0.1348455603285455
-1.948 0.13506068833161908
-1.944 0.13527578062820822
-1.94 0.13549083654929941
-1.936 0.1357058554156073
-1.932 0.13592083653756448
-1.928 0.13613577921531023
-1.924 0.13635068273868123
-1.92 0.1365655463872002
-1.916 0.13678036943006627
-1.912 0.13699515112614544
-1.908 0.13720989072396075
-1.904 0.13742458746168318
-1.9 0.13763924056712154
-1.896 0.1378538492577151
-1.892 0.13806841274052345
-1.888 0.13828293021221894
-1.884 0.13849740085907827
-1.88 0.13871182385697453
-1.876 0.13892619837136974
-1.8719999999999999 0.13914052355730738
-1.8679999999999999 0.1393547985594051
-1.8639999999999999 0.13956902251184855
-1.8599999999999999 0.13978319453838453
-1.8559999999999999 0.1399973137523149
-1.8519999999999999 0.1402113792564903
-1.8479999999999999 0.14042539014330613
-1.8439999999999999 0.1406393454946953
-1.8399999999999999 0.1408532443821254
-1.8359999999999999 0.14106708586659256
-1.8319999999999999 0.14128086899861875
-1.8279999999999998 0.141494592818247
-1.8239999999999998 0.1417082563550384
-1.8199999999999998 0.1419218586280693
-1.8159999999999998 0.14213539864592836
-1.8119999999999998 0.1423488754067149
-1.8079999999999998 0.14256228789803618
-1.8039999999999998 0.1427756350970066
-1.7999999999999998 0.1429889159702468
-1.7959999999999998 0.1432021294738829
-1.7919999999999998 0.14341527455354627
-1.7879999999999998 0.14362835014437392
-1.7839999999999998 0.14384135517100932
-1.7799999999999998 0.14405428854760383
-1.7759999999999998 0.14426714917781777
-1.7719999999999998 0.1444799359548229
-1.7679999999999998 0.14469264776130505
-1.7639999999999998 0.14490528346946696
-1.7599999999999998 0.14511784194103253
-1.7559999999999998 0.14533032202725013
-1.7519999999999998 0.14554272256889722
-1.748 0.14575504239628573
-1.744 0.14596728032926792
-1.74 0.14617943517724152
-1.736 0.14639150573915735
-1.732 0.1466034908035261
-1.728 0.1468153891484259
-1.724 0.1470271995415109
-1.72 0.14723892074001935
-1.716 0.14745055149078426
-1.712 0.14766209053024204
-1.708 0.14787353658444422
-1.704 0.148084888369067
-1.7 0.14829614458942444
-1.696 0.14850730394047998
-1.692 0.14871836510685904
-1.688 0.1489293267628635
-1.684 0.1491401875724845
-1.68 0.14935094618941813
-1.676 0.14956160125707996
-1.672 0.14977215140862188
-1.668 0.1499825952669475
-1.664 0.15019293144473078
-1.66 0.15040315854443184
-1.656 0.15061327515831796
-1.652 0.15082327986848051
-1.648 0.15103317124685622
-1.644 0.15124294785524592
-1.64 0.15145260824533857
-1.636 0.15166215095872945
-1.632 0.15187157452694555
-1.628 0.1520808774714671
-1.624 0.15229005830375192
-1.62 0.15249911552525994
-1.616 0.15270804762747822
-1.612 0.15291685309194716
-1.608 0.15312553039028692
-1.604 0.15333407798422446
-1.6 0.15354249432562161
-1.596 0.15375077785650487
-1.592 0.15395892700909314
-1.588 0.15416694020582933
-1.584 0.15437481585941032
-1.58 0.15458255237281868
-1.576 0.15479014813935574
-1.572 0.15499760154267384
-1.568 0.15520491095681108
-1.564 0.15541207474622393
-1.56 0.1556190912658253
-1.556 0.15582595886101783
-1.552 0.15603267586773337
-1.548 0.15623924061246752
-1.544 0.1564456514123206
-1.54 0.1566519065750353
-1.536 0.1568580043990364
-1.532 0.1570639431734713
-1.528 0.15726972117825272
-1.524 0.1574753366840986
-1.52 0.1576807879525765
-1.516 0.15788607323614628
-1.512 0.15809119077820472
-1.508 0.15829613881313137
-1.504 0.15850091556633283
-1.5 0.15870551925429027
-1.496 0.1589099480846076
-1.492 0.1591142002560578
-1.488 0.15931827395863332
-1.484 0.15952216737359556
-1.48 0.1597258786735241
-1.476 0.15992940602236969
-1.472 0.16013274757550486
-1.468 0.1603359014797775
-1.464 0.16053886587356334
-1.46 0.16074163888682186
-1.456 0.1609442186411494
-1.452 0.16114660324983615
-1.448 0.16134879081792247
-1.444 0.161550779442256
-1.44 0.16175256721155
-1.436 0.1619541522064416
-1.432 0.16215553249955206
-1.428 0.16235670615554615
-1.424 0.1625576712311946
-1.42 0.16275842577543412
-1.416 0.1629589678294314
-1.412 0.16315929542664578
-1.408 0.1633594065928931
-1.404 0.16355929934641103
-1.4 0.16375897169792342
-1.396 0.16395842165070829
-1.392 0.16415764720066262
-1.388 0.16435664633637154
-1.384 0.16455541703917656
-1.38 0.1647539572832435
-1.376 0.16495226503563348
-1.3719999999999999 0.16515033825637282
-1.3679999999999999 0.16534817489852432
-1.3639999999999999 0.1655457729082594
-1.3599999999999999 0.16574313022493
-1.3559999999999999 0.16594024478114214
-1.3519999999999999 0.16613711450283036
-1.3479999999999999 0.16633373730933124
-1.3439999999999999 0.16653011111346
-1.3399999999999999 0.16672623382158488
-1.3359999999999999 0.16692210333370547
-1.3319999999999999 0.16711771754352792
-1.3279999999999998 0.1673130743385443
-1.3239999999999998 0.16750817160011106
-1.3199999999999998 0.16770300720352782
-1.3159999999999998 0.16789757901811617
-1.3119999999999998 0.16809188490730217
-1.3079999999999998 0.16828592272869553
-1.3039999999999998 0.1684796903341724
-1.2999999999999998 0.1686731855699565
-1.2959999999999998 0.16886640627670316
-1.2919999999999998 0.16905935028958138
-1.2879999999999998 0.16925201543835905
-1.2839999999999998 0.16944439954748644
-1.2799999999999998 0.1696365004361826
-1.2759999999999998 0.16982831591851902
-1.2719999999999998 0.1700198438035081
-1.2679999999999998 0.17021108189518808
-1.2639999999999998 0.17040202799271126
-1.2599999999999998 0.17059267989043214
-1.2559999999999998 0.17078303537799364
-1.2519999999999998 0.17097309224041973
-1.248 0.17116284825819988
-1.244 0.17135230120738384
-1.24 0.17154144885966782
-1.236 0.17173028898248796
-1.232 0.17191881933910966
-1.228 0.17210703768872104
-1.224 0.17229494178652352
-1.22 0.17248252938382538
-1.216 0.17266979822813336
-1.212 0.1728567460632488
-1.208 0.17304337062935812
-1.204 0.17322966966312933
-1.2 0.17341564089780512
-1.196 0.1736012820632994
-1.192 0.17378659088629106
-1.188 0.17397156509032066
-1.184 0.1741562023958859
-1.18 0.17434050052053784
-1.176 0.17452445717897866
-1.172 0.17470807008315734
-1.168 0.17489133694236791
-1.164 0.1750742554633462
-1.16 0.1752568233503684
-1.156 0.17543903830534882
-1.152 0.1756208980279392
-1.148 0.1758024002156258
-1.144 0.1759835425638291
-1.14 0.17616432276600297
-1.136 0.17634473851373497
-1.132 0.17652478749684397
-1.128 0.17670446740348134
-1.124 0.17688377592023022
-1.12 0.1770627107322061
-1.116 0.1772412695231566
-1.112 0.1774194499755625
-1.108 0.17759724977073765
-1.104 0.17777466658893096
-1.1 0.17795169810942466
-1.096 0.1781283420106386
-1.092 0.17830459597022827
-1.088 0.17848045766518816
-1.084 0.17865592477195133
-1.08 0.17883099496649205
-1.076 0.17900566592442596
-1.072 0.17917993532111182
-1.068 0.1793538008317534
-1.064 0.1795272601315001
-1.06 0.1797003108955488
-1.056 0.1798729507992457
-1.052 0.18004517751818627
-1.048 0.1802169887283184
-1.044 0.18038838210604266
-1.04 0.1805593553283139
-1.036 0.1807299060727419
-1.032 0.18090003201769386
-1.028 0.18106973084239428
-1.024 0.18123900022702635
-1.02 0.1814078378528328
-1.016 0.18157624140221695
-1.012 0.18174420855884293
-1.008 0.18191173700773625
-1.004 0.18207882443538498
-1.0 0.18224546852983833
-0.996 0.18241166698080868
-0.992 0.18257741747977016
-0.988 0.18274271772005812
-0.984 0.18290756539696945
-0.98 0.18307195820786243
-0.976 0.18323589385225345
-0.972 0.18339937003191836
-0.968 0.1835623844509902
-0.964 0.18372493481605665
-0.96 0.1838870188362593
-0.956 0.1840486342233909
-0.952 0.18420977869199365
-0.948 0.18437044995945537
-0.944 0.18453064574610725
-0.94 0.18469036377532
-0.9359999999999999 0.1848496017736007
-0.9319999999999999 0.18500835747068883
-0.9279999999999999 0.18516662859965147
-0.9239999999999999 0.18532441289697874
-0.9199999999999999 0.18548170810267942
-0.9159999999999999 0.18563851196037512
-0.9119999999999999 0.18579482221739416
-0.9079999999999999 0.1859506366248665
-0.9039999999999999 0.18610595293781623
-0.8999999999999999 0.18626076891525511
-0.8959999999999999 0.18641508232027554
-0.8919999999999999 0.1865688909201424
-0.8879999999999999 0.1867221924863854
-0.8839999999999999 0.18687498479488968
-0.8799999999999999 0.18702726562598834
-0.8759999999999999 0.18717903276455097
-0.872 0.18733028400007612
-0.868 0.18748101712677906
-0.864 0.18763122994368148
-0.86 0.18778092025470153
-0.856 0.18793008586873958
-0.852 0.18807872459976838
-0.848 0.18822683426691925
-0.844 0.18837441269456914
-0.84 0.18852145771242626
-0.836 0.1886679671556168
-0.832 0.1888139388647696
-0.828 0.1889593706861013
-0.824 0.1891042604714997
-0.82 0.18924860607860888
-0.816 0.18939240537091062
-0.812 0.18953565621780796
-0.808 0.18967835649470777
-0.804 0.18982050408310108
-0.8 0.1899620968706438
-0.796 0.19010313275123938
-0.792 0.19024360962511466
-0.788 0.1903835253989032
-0.784 0.19052287798572154
-0.78 0.19066166530524728
-0.776 0.19079988528379707
-0.772 0.1909375358544037
-0.768 0.1910746149568921
-0.764 0.1912111205379541
-0.76 0.19134705055122514
-0.756 0.19148240295735766
-0.752 0.19161717572409473
-0.748 0.19175136682634386
-0.744 0.19188497424624976
-0.74 0.19201799597326522
-0.736 0.19215043000422427
-0.732 0.19228227434341105
-0.728 0.19241352700263084
-0.724 0.1925441860012797
-0.72 0.19267424936641306
-0.716 0.19280371513281366
-0.712 0.19293258134305938
-0.708 0.19306084604759063
-0.704 0.1931885073047758
-0.7 0.1933155631809773
-0.696 0.193442011750617
-0.692 0.19356785109623997
-0.688 0.19369307930857863
-0.6839999999999999 0.19381769448661532
-0.6799999999999999 0.19394169473764533
-0.6759999999999999 0.1940650781773389
-0.6719999999999999 0.19418784292980143
-0.6679999999999999 0.19430998712763412
-0.6639999999999999 0.19443150891199534
-0.6599999999999999 0.19455240643265792
-0.6559999999999999 0.19467267784806871
-0.6519999999999999 0.19479232132540658
-0.6479999999999999 0.19491133504063876
-0.6439999999999999 0.19502971717857884
-0.6399999999999999 0.19514746593294183
-0.6359999999999999 0.19526457950639972
-0.6319999999999999 0.19538105611063578
-0.6279999999999999 0.1954968939663999
-0.624 0.19561209130356028
-0.62 0.19572664636115766
-0.616 0.19584055738745648
-0.612 0.19595382263999717
-0.608 0.19606644038564588
-0.604 0.1961784089006461
-0.6 0.1962897264706673
-0.596 0.19640039139085427
-0.592 0.1965104019658753
-0.588 0.19661975650997018
-0.584 0.19672845334699648
-0.58 0.1968364908104775
-0.576 0.19694386724364657
-0.572 0.19705058099949294
-0.568 0.19715663044080708
-0.564 0.19726201394022302
-0.56 0.19736672988026363
-0.556 0.1974707766533822
-0.552 0.19757415266200476
-0.548 0.197676856318572
-0.544 0.19777888604558014
-0.54 0.19788024027562154
-0.536 0.19798091745142363
-0.532 0.19808091602589
-0.528 0.1981802344621364
-0.524 0.1982788712335312
-0.52 0.19837682482373192
-0.516 0.19847409372672167
-0.512 0.1985706764468463
-0.508 0.19866657149884984
-0.504 0.1987617774079097
-0.5 0.19885629270967123
-0.496 0.19895011595028236
-0.492 0.19904324568642676
-0.488 0.19913568048535654
-0.484 0.19922741892492532
-0.48 0.1993184595936202
-0.476 0.19940880109059275
-0.472 0.1994984420256896
-0.46799999999999997 0.19958738101948437
-0.46399999999999997 0.1996756167033063
-0.45999999999999996 0.19976314771926834
-0.45599999999999996 0.19984997272029925
-0.45199999999999996 0.19993609037016882
-0.44799999999999995 0.2000214993435177
-0.44399999999999995 0.2001061983258835
-0.43999999999999995 0.20019018601372876
-0.436 0.20027346111446595
-0.432 0.20035602234648506
-0.428 0.20043786843917727
-0.424 0.20051899813296045
-0.42 0.20059941017930472
-0.416 0.2006791033407552
-0.412 0.20075807639095603
-0.408 0.20083632811467356
-0.404 0.2009138573078184
-0.4 0.20099066277746885
-0.396 0.20106674334189145
-0.392 0.20114209783056328
-0.388 0.20121672508419225
-0.384 0.20129062395473754
-0.38 0.20136379330543108
-0.376 0.20143623201079536
-0.372 0.20150793895666366
-0.368 0.2015789130401993
-0.364 0.20164915316991316
-0.36 0.20171865826568236
-0.356 0.20178742725876891
-0.352 0.20185545909183475
-0.348 0.20192275271896137
-0.344 0.201989307105664
-0.33999999999999997 0.20205512122891012
-0.33599999999999997 0.20212019407713347
-0.33199999999999996 0.2021845246502509
-0.32799999999999996 0.20224811195967649
-0.32399999999999995 0.2023109550283372
-0.31999999999999995 0.2023730528906874
-0.31599999999999995 0.20243440459272258
-0.312 0.20249500919199295
-0.308 0.2025548657576186
-0.304 0.20261397337030024
-0.3 0.2026723311223343
-0.296 0.20272993811762438
-0.292 0.20278679347169348
-0.288 0.2028428963116971
-0.284 0.20289824577643317
-0.28 0.2029528410163556
-0.276 0.20300668119358325
-0.272 0.20305976548191237
-0.268 0.20311209306682626
-0.264 0.2031636631455069
-0.26 0.203214474926843
-0.256 0.20326452763144126
-0.252 0.20331382049163557
-0.248 0.2033623527514962
-0.244 0.2034101236668388
-0.24 0.20345713250523342
-0.236 0.20350337854601253
-0.23199999999999998 0.20354886108028059
-0.22799999999999998 0.20359357941092013
-0.22399999999999998 0.20363753285260203
-0.21999999999999997 0.20368072073179114
-0.216 0.20372314238675496
-0.212 0.20376479716757018
-0.208 0.20380568443613012
-0.204 0.20384580356615156
-0.2 0.20388515394318077
-0.196 0.20392373496460123
-0.192 0.20396154603963795
-0.188 0.20399858658936557
-0.184 0.20403485604671237
-0.18 0.20407035385646768
-0.176 0.20410507947528597
-0.172 0.20413903237169287
-0.16799999999999998 0.20417221202609048
-0.16399999999999998 0.20420461793076142
-0.15999999999999998 0.20423624958987516
-0.156 0.20426710651949165
-0.152 0.20429718824756532
-0.148 0.2043264943139513
-0.144 0.20435502427040778
-0.14 0.20438277768060117
-0.136 0.20440975412010903
-0.132 0.20443595317642557
-0.128 0.20446137444896342
-0.124 0.20448601754905785
-0.12 0.20450988209997045
-0.11599999999999999 0.20453296773689278
-0.11199999999999999 0.2045552741069477
-0.108 0.20457680086919355
-0.104 0.20459754769462785
-0.1 0.2046175142661886
-0.096 0.20463670027875724
-0.092 0.20465510543916185
-0.088 0.20467272946617848
-0.08399999999999999 0.20468957209053448
-0.07999999999999999 0.20470563305490985
-0.076 0.2047209121139398
-0.072 0.20473540903421658
-0.068 0.20474912359429082
-0.064 0.20476205558467417
-0.06 0.2047742048078404
-0.055999999999999994 0.204785571078227
-0.052 0.20479615422223615
-0.048 0.2048059540782375
-0.044 0.2048149704965677
-0.039999999999999994 0.20482320333953236
-0.036 0.20483065248140753
-0.032 0.2048373178084393
-0.027999999999999997 0.20484319921884622
-0.024 0.204848296622819
-0.019999999999999997 0.2048526099425222
-0.016 0.20485613911209274
-0.012 0.20485888407764352
-0.008 0.20486084479726088
-0.004 0.20486202124100666
-1.3552527156068805e-20 0.2048624133909178
0.004 0.20486202124100666
0.008 0.20486084479726088
0.012 0.20485888407764352
0.016 0.20485613911209274
0.019999999999999997 0.2048526099425222
0.024 0.204848296622819
0.027999999999999997 0.20484319921884622
0.032 0.2048373178084393
0.036 0.20483065248140753
0.039999999999999994 0.20482320333953236
0.044 0.2048149704965677
0.048 0.2048059540782375
0.052 0.20479615422223615
0.055999999999999994 0.204785571078227
0.06 0.2047742048078404
0.064 0.20476205558467417
0.068 0.20474912359429082
0.072 0.20473540903421658
0.076 0.2047209121139398
0.07999999999999999 0.20470563305490985
0.08399999999999999 0.20468957209053448
0.088 0.20467272946617848
0.092 0.20465510543916185
0.096 0.20463670027875724
0.1 0.2046175142661886
0.104 0.20459754769462785
0.108 0.20457680086919355
0.11199999999999999 0.2045552741069477
0.11599999999999999 0.20453296773689278
0.12 0.20450988209997045
0.124 0.20448601754905785
0.128 0.20446137444896342
0.132 0.20443595317642557
0.136 0.20440975412010903
0.14 0.20438277768060117
0.144 0.20435502427040778
0.148 0.2043264943139513
0.152 0.20429718824756532
0.156 0.20426710651949165
0.15999999999999998 0.20423624958987516
0.16399999999999998 0.20420461793076142
0.16799999999999998 0.20417221202609048
0.172 0.20413903237169287
0.176 0.20410507947528597
0.18 0.20407035385646768
0.184 0.20403485604671237
0.188 0.20399858658936557
0.192 0.20396154603963795
0.196 0.20392373496460123
0.2 0.20388515394318077
0.204 0.20384580356615156
0.208 0.20380568443613012
0.212 0.20376479716757018
0.216 0.20372314238675496
0.21999999999999997 0.20368072073179114
0.22399999999999998 0.20363753285260203
0.22799999999999998 0.20359357941092013
0.23199999999999998 0.20354886108028059
0.236 0.20350337854601253
0.24 0.20345713250523342
0.244 0.2034101236668388
0.248 0.2033623527514962
0.252 0.20331382049163557
0.256 0.20326452763144126
0.26 0.203214474926843
0.264 0.2031636631455069
0.268 0.20311209306682626
0.272 0.20305976548191237
0.276 0.20300668119358325
0.28 0.2029528410163556
0.284 0.20289824577643317
0.288 0.2028428963116971
0.292 0.20278679347169348
0.296 0.20272993811762438
0.3 0.2026723311223343
0.304 0.20261397337030024
0.308 0.2025548657576186
0.312 0.20249500919199295
0.31599999999999995 0.20243440459272258
0.31999999999999995 0.2023730528906874
0.32399999999999995 0.2023109550283372
0.32799999999999996 0.20224811195967649
0.33199999999999996 0.2021845246502509
0.33599999999999997 0.20212019407713347
0.33999999999999997 0.20205512122891012
0.344 0.201989307105664
0.348 0.20192275271896137
0.352 0.20185545909183475
0.356 0.20178742725876891
0.36 0.20171865826568236
0.364 0.20164915316991316
0.368 0.2015789130401993
0.372 0.20150793895666366
0.376 0.20143623201079536
0.38 0.20136379330543108
0.384 0.20129062395473754
0.388 0.20121672508419225
0.392 0.20114209783056328
0.396 0.20106674334189145
0.4 0.20099066277746885
0.404 0.2009138573078184
0.408 0.20083632811467356
0.412 0.20075807639095603
0.416 0.2006791033407552
0.42 0.20059941017930472
0.424 0.20051899813296045
0.428 0.20043786843917727
0.432 0.20035602234648506
0.436 0.20027346111446595
0.43999999999999995 0.20019018601372876
0.44399999999999995 0.2001061983258835
0.44799999999999995 0.2000214993435177
0.45199999999999996 0.19993609037016882
0.45599999999999996 0.19984997272029925
0.45999999999999996 0.19976314771926834
0.46399999999999997 0.1996756167033063
0.46799999999999997 0.19958738101948437
0.472 0.1994984420256896
0.476 0.19940880109059275
0.48 0.1993184595936202
0.484 0.19922741892492532
0.488 0.19913568048535654
0.492 0.19904324568642676
0.496 0.19895011595028236
0.5 0.19885629270967123
0.504 0.1987617774079097
0.508 0.19866657149884984
0.512 0.1985706764468463
0.516 0.19847409372672167
0.52 0.19837682482373192
0.524 0.1982788712335312
0.528 0.1981802344621364
0.532 0.19808091602589
0.536 0.19798091745142363
0.54 0.19788024027562154
0.544 0.19777888604558014
0.548 0.197676856318572
0.552 0.19757415266200476
0.556 0.1974707766533822
0.56 0.19736672988026363
0.564 0.19726201394022302
0.568 0.19715663044080708
0.572 0.19705058099949294
0.576 0.19694386724364657
0.58 0.1968364908104775
0.584 0.19672845334699648
0.588 0.19661975650997018
0.592 0.1965104019658753
0.596 0.19640039139085427
0.6 0.1962897264706673
0.604 0.1961784089006461
0.608 0.19606644038564588
0.612 0.19595382263999717
0.616 0.19584055738745648
0.62 0.19572664636115766
0.624 0.19561209130356028
0.6279999999999999 0.1954968939663999
0.6319999999999999 0.19538105611063578
0.6359999999999999 0.19526457950639972
0.6399999999999999 0.19514746593294183
0.6439999999999999 0.19502971717857884
0.6479999999999999 0.19491133504063876
0.6519999999999999 0.19479232132540658
0.6559999999999999 0.19467267784806871
0.6599999999999999 0.19455240643265792
0.6639999999999999 0.19443150891199534
0.6679999999999999 0.19430998712763412
0.6719999999999999 0.19418784292980143
0.6759999999999999 0.1940650781773389
0.6799999999999999 0.19394169473764533
0.6839999999999999 0.19381769448661532
0.688 0.19369307930857863
0.692 0.19356785109623997
0.696 0.193442011750617
0.7 0.1933155631809773
0.704 0.1931885073047758
0.708 0.19306084604759063
0.712 0.19293258134305938
0.716 0.19280371513281366
0.72 0.19267424936641306
0.724 0.1925441860012797
0.728 0.19241352700263084
0.732 0.19228227434341105
0.736 0.19215043000422427
0.74 0.19201799597326522
0.744 0.19188497424624976
0.748 0.19175136682634386
0.752 0.19161717572409473
0.756 0.19148240295735766
0.76 0.19134705055122514
0.764 0.1912111205379541
0.768 0.1910746149568921
0.772 0.1909375358544037
0.776 0.19079988528379707
0.78 0.19066166530524728
0.784 0.19052287798572154
0.788 0.1903835253989032
0.792 0.19024360962511466
0.796 0.19010313275123938
0.8 0.1899620968706438
0.804 0.18982050408310108
0.808 0.18967835649470777
0.812 0.18953565621780796
0.816 0.18939240537091062
0.82 0.18924860607860888
0.824 0.1891042604714997
0.828 0.1889593706861013
0.832 0.1888139388647696
0.836 0.1886679671556168
0.84 0.18852145771242626
0.844 0.18837441269456914
0.848 0.18822683426691925
0.852 0.18807872459976838
0.856 0.18793008586873958
0.86 0.18778092025470153
0.864 0.18763122994368148
0.868 0.18748101712677906
0.872 0.18733028400007612
0.8759999999999999 0.18717903276455097
0.8799999999999999 0.18702726562598834
0.8839999999999999 0.18687498479488968
0.8879999999999999 0.1867221924863854
0.8919999999999999 0.1865688909201424
0.8959999999999999 0.18641508232027554
0.8999999999999999 0.18626076891525511
0.9039999999999999 0.18610595293781623
0.9079999999999999 0.1859506366248665
0.9119999999999999 0.18579482221739416
0.9159999999999999 0.18563851196037512
0.9199999999999999 0.18548170810267942
0.9239999999999999 0.18532441289697874
0.9279999999999999 0.18516662859965147
0.9319999999999999 0.18500835747068883
0.9359999999999999 0.1848496017736007
0.94 0.18469036377532
0.944 0.18453064574610725
0.948 0.18437044995945537
0.952 0.18420977869199365
0.956 0.1840486342233909
0.96 0.1838870188362593
0.964 0.18372493481605665
0.968 0.1835623844509902
0.972 0.18339937003191836
0.976 0.18323589385225345
0.98 0.18307195820786243
0.984 0.18290756539696945
0.988 0.18274271772005812
0.992 0.18257741747977016
0.996 0.18241166698080868
1.0 0.18224546852983833
1.004 0.18207882443538498
1.008 0.18191173700773625
1.012 0.18174420855884293
1.016 0.18157624140221695
1.02 0.1814078378528328
1.024 0.18123900022702635
1.028 0.18106973084239428
1.032 0.18090003201769386
1.036 0.1807299060727419
1.04 0.1805593553283139
1.044 0.18038838210604266
1.048 0.1802169887283184
1.052 0.18004517751818627
1.056 0.1798729507992457
1.06 0.1797003108955488
1.064 0.1795272601315001
1.068 0.1793538008317534
1.072 0.17917993532111182
1.076 0.17900566592442596
1.08 0.17883099496649205
1.084 0.17865592477195133
1.088 0.17848045766518816
1.092 0.17830459597022827
1.096 0.1781283420106386
1.1 0.17795169810942466
1.104 0.17777466658893096
1.108 0.17759724977073765
1.112 0.1774194499755625
1.116 0.1772412695231566
1.12 0.1770627107322061
1.124 0.17688377592023022
1.128 0.17670446740348134
1.132 0.17652478749684397
1.136 0.17634473851373497
1.14 0.17616432276600297
1.144 0.1759835425638291
1.148 0.1758024002156258
1.152 0.1756208980279392
1.156 0.17543903830534882
1.16 0.1752568233503684
1.164 0.1750742554633462
1.168 0.17489133694236791
1.172 0.17470807008315734
1.176 0.17452445717897866
1.18 0.17434050052053784
1.184 0.1741562023958859
1.188 0.17397156509032066
1.192 0.17378659088629106
1.196 0.1736012820632994
1.2 0.17341564089780512
1.204 0.17322966966312933
1.208 0.17304337062935812
1.212 0.1728567460632488
1.216 0.17266979822813336
1.22 0.17248252938382538
1.224 0.17229494178652352
1.228 0.17210703768872104
1.232 0.17191881933910966
1.236 0.17173028898248796
1.24 0.17154144885966782
1.244 0.17135230120738384
1.248 0.17116284825819988
1.2519999999999998 0.17097309224041973
1.2559999999999998 0.17078303537799364
1.2599999999999998 0.17059267989043214
1.2639999999999998 0.17040202799271126
1.2679999999999998 0.17021108189518808
1.2719999999999998 0.1700198438035081
1.2759999999999998 0.16982831591851902
1.2799999999999998 0.1696365004361826
1.2839999999999998 0.16944439954748644
1.2879999999999998 0.16925201543835905
1.2919999999999998 0.16905935028958138
1.2959999999999998 0.16886640627670316
1.2999999999999998 0.1686731855699565
1.3039999999999998 0.1684796903341724
1.3079999999999998 0.16828592272869553
1.3119999999999998 0.16809188490730217
1.3159999999999998 0.16789757901811617
1.3199999999999998 0.16770300720352782
1.3239999999999998 0.16750817160011106
1.3279999999999998 0.1673130743385443
1.3319999999999999 0.16711771754352792
1.3359999999999999 0.16692210333370547
1.3399999999999999 0.16672623382158488
1.3439999999999999 0.16653011111346
1.3479999999999999 0.16633373730933124
1.3519999999999999 0.16613711450283036
1.3559999999999999 0.16594024478114214
1.3599999999999999 0.16574313022493
1.3639999999999999 0.1655457729082594
1.3679999999999999 0.16534817489852432
1.3719999999999999 0.16515033825637282
1.376 0.16495226503563348
1.38 0.1647539572832435
1.384 0.16455541703917656
1.388 0.16435664633637154
1.392 0.16415764720066262
1.396 0.16395842165070829
1.4 0.16375897169792342
1.404 0.16355929934641103
1.408 0.1633594065928931
1.412 0.16315929542664578
1.416 0.1629589678294314
1.42 0.16275842577543412
1.424 0.1625576712311946
1.428 0.16235670615554615
1.432 0.16215553249955206
1.436 0.1619541522064416
1.44 0.16175256721155
1.444 0.161550779442256
1.448 0.16134879081792247
1.452 0.16114660324983615
1.456 0.1609442186411494
1.46 0.16074163888682186
1.464 0.16053886587356334
1.468 0.1603359014797775
1.472 0.16013274757550486
1.476 0.15992940602236969
1.48 0.1597258786735241
1.484 0.15952216737359556
1.488 0.15931827395863332
1.492 0.1591142002560578
1.496 0.1589099480846076
1.5 0.15870551925429027
1.504 0.15850091556633283
1.508 0.15829613881313137
1.512 0.15809119077820472
1.516 0.15788607323614628
1.52 0.1576807879525765
1.524 0.1574753366840986
1.528 0.15726972117825272
1.532 0.1570639431734713
1.536 0.1568580043990364
1.54 0.1566519065750353
1.544 0.1564456514123206
1.548 0.15623924061246752
1.552 0.15603267586773337
1.556 0.15582595886101783
1.56 0.1556190912658253
1.564 0.15541207474622393
1.568 0.15520491095681108
1.572 0.15499760154267384
1.576 0.15479014813935574
1.58 0.15458255237281868
1.584 0.15437481585941032
1.588 0.15416694020582933
1.592 0.15395892700909314
1.596 0.15375077785650487
1.6 0.15354249432562161
1.604 0.15333407798422446
1.608 0.15312553039028692
1.612 0.15291685309194716
1.616 0.15270804762747822
1.62 0.15249911552525994
1.624 0.15229005830375192
1.628 0.1520808774714671
1.632 0.15187157452694555
1.636 0.15166215095872945
1.64 0.15145260824533857
1.644 0.15124294785524592
1.648 0.15103317124685622
1.652 0.15082327986848051
1.656 0.15061327515831796
1.66 0.15040315854443184
1.664 0.15019293144473078
1.668 0.1499825952669475
1.672 0.14977215140862188
1.676 0.14956160125707996
1.68 0.14935094618941813
1.684 0.1491401875724845
1.688 0.1489293267628635
1.692 0.14871836510685904
1.696 0.14850730394047998
1.7 0.14829614458942444
1.704 0.148084888369067
1.708 0.14787353658444422
1.712 0.14766209053024204
1.716 0.14745055149078426
1.72 0.14723892074001935
1.724 0.1470271995415109
1.728 0.1468153891484259
1.732 0.1466034908035261
1.736 0.14639150573915735
1.74 0.14617943517724152
1.744 0.14596728032926792
1.748 0.14575504239628573
1.7519999999999998 0.14554272256889722
1.7559999999999998 0.14533032202725013
1.7599999999999998 0.14511784194103253
1.7639999999999998 0.14490528346946696
1.7679999999999998 0.14469264776130505
1.7719999999999998 0.1444799359548229
1.7759999999999998 0.14426714917781777
1.7799999999999998 0.14405428854760383
1.7839999999999998 0.14384135517100932
1.7879999999999998 0.14362835014437392
1.7919999999999998 0.14341527455354627
1.7959999999999998 0.1432021294738829
1.7999999999999998 0.1429889159702468
1.8039999999999998 0.1427756350970066
1.8079999999999998 0.14256228789803618
1.8119999999999998 0.1423488754067149
1.8159999999999998 0.14213539864592836
1.8199999999999998 0.1419218586280693
1.8239999999999998 0.1417082563550384
1.8279999999999998 0.141494592818247
1.8319999999999999 0.14128086899861875
1.8359999999999999 0.14106708586659256
1.8399999999999999 0.1408532443821254
1.8439999999999999 0.1406393454946953
1.8479999999999999 0.14042539014330613
1.8519999999999999 0.1402113792564903
1.8559999999999999 0.1399973137523149
1.8599999999999999 0.13978319453838453
1.8639999999999999 0.13956902251184855
1.8679999999999999 0.1393547985594051
1.8719999999999999 0.13914052355730738
1.876 0.13892619837136974
1.88 0.13871182385697453
1.884 0.13849740085907827
1.888 0.13828293021221894
1.892 0.13806841274052345
1.896 0.1378538492577151
1.9 0.13763924056712154
1.904 0.13742458746168318
1.908 0.13720989072396075
1.912 0.13699515112614544
1.916 0.13678036943006627
1.92 0.1365655463872002
1.924 0.13635068273868123
1.928 0.13613577921531023
1.932 0.13592083653756448
1.936 0.1357058554156073
1.94 0.13549083654929941
1.944 0.13527578062820822
1.948 0.13506068833161908
1.952 0.1348455603285455
1.956 0.13463039727774084
1.96 0.13441519982770844
1.964 0.13419996861671382
1.968 0.1339847042727951
1.972 0.13376940741377522
1.976 0.13355407864727378
1.98 0.13333871857071786
1.984 0.13312332777135402
1.988 0.1329079068262617
1.992 0.13269245630236337
1.996 0.13247697675643827
2.0 0.13226146873513353
2.0039999999999996 0.13204593277497675
2.008 0.13183036940238865
2.0119999999999996 0.13161477913369576
2.016 0.13139916247514213
2.0199999999999996 0.13118351992290248
2.024 0.13096785196309405
2.0279999999999996 0.13075215907179052
2.032 0.1305364417150334
2.0359999999999996 0.13032070034884424
2.04 0.13010493541923956
2.0439999999999996 0.12988914736224086
2.048 0.12967333660388855
2.0519999999999996 0.12945750356025462
2.056 0.1292416486374545
2.0599999999999996 0.12902577223166023
2.064 0.12880987472911262
2.0679999999999996 0.12859395650613392
2.072 0.12837801792913983
2.0759999999999996 0.12816205935465197
2.08 0.1279460811293106
2.0839999999999996 0.12773008358988586
2.088 0.12751406706329063
2.0919999999999996 0.12729803186659225
2.096 0.1270819783070241
2.0999999999999996 0.12686590668199804
2.104 0.126649817279115
2.1079999999999997 0.1264337103761779
2.112 0.12621758624120144
2.1159999999999997 0.12600144513242467
2.12 0.12578528729832164
2.1239999999999997 0.12556911297761186
2.128 0.1253529223992715
2.1319999999999997 0.12513671578254443
2.136 0.12492049333695168
2.1399999999999997 0.12470425526230183
2.144 0.12448800174870232
2.1479999999999997 0.12427173297656746
2.152 0.12405544911662907
2.1559999999999997 0.12383915032994569
2.16 0.12362283676791189
2.1639999999999997 0.1234065085722668
2.168 0.12319016587510316
2.1719999999999997 0.12297380879887553
2.176 0.12275743745640909
2.1799999999999997 0.12254105195090641
2.184 0.12232465237595545
2.1879999999999997 0.12210823881553833
2.192 0.1218918113440367
2.1959999999999997 0.12167537002623866
2.2 0.12145891491734617
2.2039999999999997 0.12124244606298046
2.208 0.12102596349918793
2.2119999999999997 0.12080946725244633
2.216 0.12059295733966871
2.2199999999999998 0.12037643376820958
2.224 0.12015989653586778
2.2279999999999998 0.11994334563089269
2.232 0.11972678103198575
2.2359999999999998 0.11951020270830545
2.24 0.11929361061946932
2.2439999999999998 0.11907700471555725
2.248 0.11886038493711243
2.252 0.11864375121514528
2.256 0.11842710347113176
2.26 0.11821044161701769
2.264 0.11799376555521612
2.268 0.11777707517860907
2.272 0.11756037037054719
2.276 0.11734365100484759
2.28 0.11712691694579389
2.284 0.1169101680481336
2.288 0.11669340415707564
2.292 0.11647662510828775
2.296 0.1162598307278935
2.3 0.11604302083246767
2.304 0.11582619522903262
2.308 0.11560935371505236
2.312 0.11539249607842826
2.316 0.11517562209749217
2.32 0.11495873154099977
2.324 0.11474182416812442
2.328 0.11452489972844802
2.332 0.11430795796195324
2.336 0.11409099859901493
2.34 0.11387402136039025
2.344 0.11365702595720834
2.348 0.11344001209095904
2.352 0.11322297945348292
2.356 0.11300592772695753
2.36 0.11278885658388524
2.364 0.11257176568708008
2.368 0.1123546546896531
2.372 0.11213752323499745
2.376 0.11192037095677328
2.38 0.111703197478891
2.384 0.1114860024154944
2.388 0.11126878537094315
2.392 0.11105154593979354
2.396 0.11083428370678006
2.4 0.11061699824679497
2.404 0.11039968912486685
2.408 0.11018235589613998
2.412 0.10996499810585122
2.416 0.10974761528930654
2.42 0.10953020697185727
2.424 0.10931277266887507
2.428 0.10909531188572583
2.432 0.10887782411774248
2.436 0.10866030885019877
2.44 0.10844276555827881
2.444 0.10822519370704896
2.448 0.10800759275142692
2.452 0.10778996213615054
2.456 0.10757230129574492
2.46 0.10735460965448962
2.464 0.10713688662638413
2.468 0.10691913161511254
2.472 0.10670134401400734
2.476 0.10648352320601169
2.48 0.10626566856364113
2.484 0.1060477794489438
2.488 0.10582985521346026
2.492 0.10561189519818126
2.496 0.10539389873350517
2.5 0.10517586513919361
2.5039999999999996 0.10495779372432677
2.508 0.10473968378725657
2.5119999999999996 0.10452153461555849
2.516 0.10430334548598476
2.5199999999999996 0.104085115664412
2.524 0.10386684440579151
2.5279999999999996 0.10364853095409587
2.532 0.10343017454226545
2.5359999999999996 0.10321177439215289
2.54 0.10299332971446683
2.5439999999999996 0.10277483970871382
2.548 0.10255630356313927
2.5519999999999996 0.10233772045466633
2.556 0.1021190895488339
2.5599999999999996 0.10190040999973402
2.564 0.10168168094994386
2.5679999999999996 0.10146290153046374
2.572 0.10124407086064419
2.5759999999999996 0.1010251880481201
2.58 0.10080625218873716
2.5839999999999996 0.10058726236648004
2.588 0.1003682176533974
2.5919999999999996 0.10014911710952637
2.596 0.09992995978281406
2.5999999999999996 0.0997107447090385
2.604 0.09949147091172689
2.6079999999999997 0.09927213740207302
2.612 0.099052743178852
2.6159999999999997 0.09883328722833418
2.62 0.09861376852419533
2.6239999999999997 0.09839418602742718
2.628 0.09817453868624507
2.6319999999999997 0.0979548254359927
2.636 0.09773504519904688
2.6399999999999997 0.09751519688471764
2.644 0.09729527938914898
2.6479999999999997 0.09707529159521591
2.652 0.09685523237241901
2.6559999999999997 0.0966351005767786
2.66 0.09641489505072423
2.6639999999999997 0.09619461462298451
2.668 0.0959742581084722
2.6719999999999997 0.09575382430816885
2.676 0.09553331200900614
2.6799999999999997 0.09531271998374427
2.684 0.095092046990849
2.6879999999999997 0.09487129177436615
2.692 0.09465045306379186
2.6959999999999997 0.09442952957394228
2.7 0.09420852000481919
2.7039999999999997 0.09398742304147382
2.708 0.0937662373538669
2.7119999999999997 0.09354496159672705
2.716 0.0933235944094046
2.7199999999999998 0.09310213441572504
2.724 0.09288058022383634
2.7279999999999998 0.09265893042605611
2.732 0.09243718359871322
2.7359999999999998 0.09221533830198851
2.74 0.09199339307974945
2.7439999999999998 0.09177134645938528
2.748 0.09154919695163455
2.752 0.0913269430504126
2.756 0.09110458323263328
2.76 0.09088211595802871
2.764 0.09065953966896473
2.768 0.09043685279025179
2.772 0.09021405372895293
2.776 0.08999114087418868
2.78 0.08976811259693603
2.784 0.08954496724982447
2.788 0.08932170316692806
2.792 0.08909831866355286
2.796 0.08887481203602003
2.8 0.0886511815614451
2.804 0.08842742549751112
2.808 0.08820354208223997
2.812 0.08797952953375601
2.816 0.087755386050047
2.82 0.08753110980871918
2.824 0.08730669896674724
2.828 0.08708215166022033
2.832 0.08685746600408101
2.836 0.08663264009186049
2.84 0.08640767199540687
2.844 0.08618255976460994
2.848 0.0859573014271177
2.852 0.08573189498804847
2.856 0.08550633842969764
2.86 0.08528062971123682
2.864 0.08505476676840688
2.868 0.08482874751320602
2.872 0.08460256983356995
2.876 0.08437623159304555
2.88 0.08414973063045798
2.884 0.08392306475957086
2.888 0.08369623176873814
2.892 0.08346922942055097
2.896 0.08324205545147406
2.9 0.08301470757147668
2.904 0.08278718346365453
2.908 0.08255948078384372
2.912 0.08233159716022698
2.916 0.08210353019293058
2.92 0.08187527745361267
2.924 0.0816468364850436
2.928 0.08141820480067606
2.932 0.08118937988420569
2.936 0.08096035918912337
2.94 0.08073114013825648
2.944 0.08050172012330027
2.948 0.08027209650433927
2.952 0.08004226660935743
2.956 0.07981222773373789
2.96 0.07958197713975201
2.964 0.07935151205603469
2.968 0.07912082967705161
2.972 0.07888992716255044
2.976 0.07865880163700263
2.98 0.07842745018903036
2.984 0.07819586987082233
2.988 0.0779640576975348
2.992 0.07773201064667828
2.996 0.07749972565749255
3.0 0.07726719963030378
3.0039999999999996 0.07703442942586994
3.008 0.07680141186470835
3.0119999999999996 0.0765681437264085
3.016 0.07633462174892906
3.0199999999999996 0.07610084262787702
3.024 0.07586680301577071
3.0279999999999996 0.075632499521285
3.032 0.07539792870847715
3.0359999999999996 0.07516308709599664
3.04 0.07492797115627203
3.0439999999999996 0.07469257731468253
3.048 0.0744569019487044
3.0519999999999996 0.07422094138704113
3.056 0.07398469190872842
3.0599999999999996 0.0737481497422188
3.064 0.07351131106444306
3.0679999999999996 0.07327417199984826
3.072 0.07303672861941081
3.0759999999999996 0.07279897693962581
3.08 0.07256091292146921
3.0839999999999996 0.072322532469335
3.088 0.07208383142994378
3.0919999999999996 0.07184480559122401
3.096 0.07160545068116322
3.0999999999999996 0.07136576236663088
3.104 0.07112573625216874
3.1079999999999997 0.07088536787875022
3.112 0.07064465272250628
3.1159999999999997 0.07040358619341823
3.12 0.07016216363397472
3.1239999999999997 0.0699203803177927
3.128 0.06967823144820119
3.1319999999999997 0.06943571215678648
3.136 0.06919281750189701
3.1399999999999997 0.06894954246710858
3.144 0.06870588195964374
3.1479999999999997 0.068461830808752
3.152 0.06821738376403876
3.1559999999999997 0.06797253549375369
3.16 0.06772728058302414
3.1639999999999997 0.0674816135320432
3.168 0.06723552875420238
3.1719999999999997 0.06698902057417278
3.176 0.06674208322592805
3.1799999999999997 0.06649471085071244
3.184 0.06624689749494685
3.1879999999999997 0.06599863710807345
3.192 0.06574992354033689
3.1959999999999997 0.06550075054049745
3.2 0.06525111175347756
3.2039999999999997 0.06500100071793453
3.208 0.06475041086376009
3.2119999999999997 0.06449933550950396
3.216 0.0642477678597157
3.2199999999999998 0.06399570100220524
3.224 0.06374312790521688
3.2279999999999998 0.06349004141451471
3.232 0.0632364342503739
3.2359999999999998 0.0629822990044776
3.24 0.06272762813671166
3.2439999999999998 0.06247241397185699
3.248 0.0622166486961741
3.252 0.061960324353872574
3.256 0.06170343284346628
3.26 0.061445965914005696
3.264 0.06118791516118347
3.268 0.0609292720233083
3.272 0.06067002777714076
3.276 0.06041017353358686
3.28 0.06014970023324152
3.284 0.05988859864177723
3.288 0.05962685934516976
3.292 0.059364472744754974
3.296 0.05910142905210927
3.3 0.05883771828374571
3.304 0.058573330255616195
3.308 0.05830825457741561
3.312 0.05804248064667277
3.316 0.05777599764262355
3.32 0.05750879451985435
3.324 0.05724086000170426
3.328 0.05697218257341743
3.332 0.05670275047503102
3.336 0.05643255169398824
3.34 0.056161573957463067
3.344 0.05588980472438201
3.348 0.05561723117712859
3.352 0.055343840212915565
3.356 0.055069618434807795
3.36 0.05479455214238006
3.364 0.0545186273219861
3.368 0.05424182963662934
3.372 0.053964144415403384
3.376 0.05368555664248742
3.38 0.05340605094567355
3.384 0.05312561158439398
3.388 0.05284422243723366
3.392 0.05256186698888716
3.396 0.05227852831654137
3.4 0.05199418907564557
3.404 0.05170883148503709
3.408 0.05142243731138771
3.412 0.05113498785293024
3.416 0.05084646392242652
3.42 0.050556845829331135
3.424 0.05026611336110747
3.428 0.04997424576364066
3.432 0.04968122172069979
3.436 0.04938701933238816
3.44 0.049091616092522695
3.444 0.048794988864874544
3.448 0.048497113858202684
3.452 0.04819796660000188
3.456 0.047897521908886645
3.46 0.04759575386552062
3.464 0.04729263578199895
3.468 0.0469881401695805
3.472 0.04668223870466106
3.476 0.04637490219286881
3.48 0.04606610053115433
3.484 0.045755802667734026
3.488 0.04544397655974334
3.492 0.04513058912842818
3.496 0.044815606211707694
3.5 0.04449899251391008
3.5039999999999996 0.04418071155247797
3.508 0.04386072560141149
3.5119999999999996 0.04353899563121104
3.516 0.043215481245041217
3.5199999999999996 0.042890140610830324
3.524 0.04256293038897833
3.5279999999999996 0.04223380565532603
3.532 0.04190271981899915
3.5359999999999996 0.0415696245347028
3.54 0.04123446960900566
3.5439999999999996 0.04089720290009937
3.548 0.04055777021047208
3.5519999999999996 0.0402161151718746
3.556 0.03987217912189146
3.5599999999999996 0.0395259009713562
3.564 0.03917721706177177
3.5679999999999996 0.03882606101179173
3.572 0.0384723635517317
3.5759999999999996 0.03811605234493775
3.58 0.03775705179472733
3.5839999999999996 0.037395282835444396
3.588 0.03703066270600557
3.5919999999999996 0.036663104704114415
3.596 0.03629251791908572
3.5999999999999996 0.035918806940963395
3.604 0.03554187154331253
3.6079999999999997 0.03516160633671245
3.612 0.03477790038958171
3.6159999999999997 0.034390636812488114
3.62 0.03399969230156039
3.6239999999999997 0.03360493663596879
3.628 0.03320623212371818
3.6319999999999997 0.03280343298908457
3.636 0.03239638469403407
3.6399999999999997 0.03198492318470865
3.644 0.031568874052613015
3.6479999999999997 0.031148051598418134
3.652 0.030722257784192127
3.6559999999999997 0.030291281057383157
3.66 0.029854895026838003
3.6639999999999997 0.029412856967463895
3.668 0.028964906125639404
3.6719999999999997 0.028510761791945376
3.676 0.0280501211009697
3.6799999999999997 0.027582656509423657
3.684 0.027108012893183115
3.6879999999999997 0.02662580419046356
3.692 0.026135609501309425
3.6959999999999997 0.02563696853179189
3.7 0.025129376243195663
3.7039999999999997 0.02461227652983903
3.708 0.02408505470100712
3.7119999999999997 0.02354702847845382
3.716 0.02299743713487954
3.7199999999999998 0.022435428281698474
3.724 0.02186004165294779
3.7279999999999998 0.021270189006281488
3.732 0.020664628940825738
3.7359999999999998 0.020041934967052255
3.74 0.01940045447835479
3.7439999999999998 0.018738255240876776
3.748 0.01805305442250951
3.752 0.01734212264976144
3.756 0.01660215143552968
3.76 0.01582906528742459
3.764 0.015017747369058067
3.768 0.014161624494955333
3.772 0.013252011793140794
3.776 0.012277021332365261
3.78 0.011219617166005847
3.784 0.01005382408938824
3.788 0.008736352445180312
3.792 0.007184227734017347
3.796 0.005191059087234743
3.8 0.0015250070843321288


==> pictures/densXYZ.dat <==
x y
-6.06 0.17310575133827752
-6.05394 0.001559027114794182
-6.047879999999999 0.0026255146045766203
-6.0418199999999995 0.003371519434799307
-6.03576 0.003981463160973515
-6.0297 0.004510884409630896
-6.02364 0.004985505551760864
-6.01758 0.005419745928364637
-6.01152 0.0058226500781907616
-6.005459999999999 0.006200332617612962
-5.9994 0.006557155855960523
-5.99334 0.0068963609392297676
-5.98728 0.007220433766806184
-5.98122 0.007531330370192285
-5.97516 0.00783062257618968
-5.969099999999999 0.008119595920462061
-5.9630399999999995 0.008399317650916956
-5.95698 0.008670685281633781
-5.95092 0.00893446209144074
-5.94486 0.009191303616418617
-5.9388 0.009441777780195544
-5.93274 0.009686380434971888
-5.926679999999999 0.009925547530380505
-5.9206199999999995 0.01015966476332765
-5.91456 0.010389075318072226
-5.9085 0.01061408613897368
-5.90244 0.010834973062101178
-5.89638 0.011051985049533801
-5.890319999999999 0.011265347710902578
-5.884259999999999 0.011475266253495339
-5.8782 0.011681927970280143
-5.87214 0.011885504351306612
-5.86608 0.012086152885877768
-5.86002 0.01228401860907397
-5.85396 0.01247923543558603
-5.847899999999999 0.012671927315535767
-5.8418399999999995 0.012862209240471328
-5.83578 0.013050188122592895
-5.82972 0.013235963566201927
-5.82366 0.013419628547076692
-5.8176 0.013601270012858801
-5.81154 0.013780969415377195
-5.805479999999999 0.013958803184113595
-5.79942 0.01413484314856056
-5.79336 0.014309156916053192
-5.7873 0.014481808210682942
-5.78124 0.014652857178071568
-5.77518 0.014822360660120397
-5.769119999999999 0.014990372443268484
-5.763059999999999 0.015156943483309487
-5.757 0.015322122109421934
-5.75094 0.01548595420970715
-5.74488 0.015648483400245862
-5.73882 0.01580975117942107
-5.73276 0.015969797069052865
-5.726699999999999 0.016128658743688917
-5.7206399999999995 0.016286372149247122
-5.71458 0.016442971612058963
-5.70852 0.016598489939246796
-5.70246 0.01675295851126332
-5.6964 0.01690640736732078
-5.69034 0.01705886528437603
-5.684279999999999 0.017210359850246004
-5.67822 0.01736091753138336
-5.67216 0.01751056373577774
-5.6661 0.01765932287140649
-5.66004 0.01780721840060916
-5.65398 0.0179542728907346
-5.647919999999999 0.018100508061359395
-5.641859999999999 0.018245944828364658
-5.6358 0.018390603345115282
-5.62974 0.018534503040979332
-5.62368 0.018677662657386622
-5.61762 0.018820100281617607
-5.61156 0.018961833378500968
-5.605499999999999 0.019102878820165058
-5.5994399999999995 0.0192432529139961
-5.59338 0.01938297142892831
-5.58732 0.019522049620188647
-5.58126 0.01966050225260264
-5.5752 0.019798343622567133
-5.56914 0.019935587578774477
-5.563079999999999 0.020072247541782207
-5.55702 0.02020833652249745
-5.55096 0.020343867139656635
-5.5449 0.02047885163635911
-5.53884 0.020613301895720894
-5.53278 0.020747229455705406
-5.526719999999999 0.02088064552317763
-5.5206599999999995 0.021013560987241536
-5.5146 0.02114598643189083
-5.50854 0.02127793214803005
-5.50248 0.021409408144891603
-5.49642 0.021540424160894217
-5.49036 0.021670989673970933
-5.484299999999999 0.021801113911399456
-5.4782399999999996 0.02193080585916427
-5.47218 0.022060074270876216
-5.46612 0.02218892767627615
-5.46006 0.0223173743893439
-5.454 0.022445422516039624
-5.447939999999999 0.022573079961690057
-5.441879999999999 0.02270035443804756
-5.43582 0.022827253470031453
-5.42976 0.022953784402176432
-5.4237 0.02307995440479928
-5.41764 0.02320577047989716
-5.41158 0.0233312394667965
-5.405519999999999 0.023456368047562088
-5.3994599999999995 0.023581162752178506
-5.3934 0.023705629963516342
-5.38734 0.023829775922094346
-5.38128 0.023953606730647253
-5.37522 0.02407712835850884
-5.36916 0.024200346645817578
-5.363099999999999 0.024323267307559057
-5.35704 0.024445895937443583
-5.35098 0.024568238011638353
-5.34492 0.024690298892350918
-5.33886 0.024812083831275894
-5.3328 0.0249335979729116
-5.326739999999999 0.025054846357751542
-5.320679999999999 0.025175833925353754
-5.31462 0.025296565517300893
-5.30856 0.025417045880045466
-5.3025 0.025537279667656638
-5.29644 0.02565727144446509
-5.29038 0.025777025687610988
-5.284319999999999 0.025896546789503937
-5.2782599999999995 0.02601583906019546
-5.2722 0.0261349067296671
-5.26614 0.026253753950039423
-5.26008 0.0263723847977044
-5.25402 0.02649080327538475
-5.24796 0.02660901331412365
-5.241899999999999 0.026727018775206876
-5.23584 0.026844823452019235
-5.22978 0.026962431071842218
-5.22372 0.02707984529758854
-5.21766 0.02719706972948333
-5.2116 0.027314107906687802
-5.205539999999999 0.027430963308871698
-5.199479999999999 0.02754763935773532
-5.19342 0.027664139418482732
-5.18736 0.027780466801248706
-5.1813 0.027896624762479953
-5.17524 0.028012616506274405
-5.16918 0.028128445185678246
-5.163119999999999 0.02824411390394323
-5.1570599999999995 0.028359625715745768
-5.151 0.028474983628368627
-5.14494 0.02859019060284754
-5.13888 0.028705249555082708
-5.13282 0.028820163356918074
-5.12676 0.028934934837188033
-5.120699999999999 0.029049566782734234
-5.11464 0.029164061939391268
-5.10858 0.029278423012946128
-5.10252 0.02939265267006722
-5.09646 0.02950675353920927
-5.0904 0.029620728211491597
-5.084339999999999 0.029734579241550492
-5.0782799999999995 0.02984830914837023
-5.07222 0.029961920416088125
-5.06616 0.030075415494779163
-5.0601 0.030188796801218973
-5.05404 0.03030206671962447
-5.04798 0.030415227602375784
-5.041919999999999 0.030528281770718552
-5.03586 0.03064123151544696
-5.0298 0.030754079097568107
-5.02374 0.03086682674895014
-5.01768 0.030979476672951495
-5.01162 0.031092031045036314
-5.005559999999999 0.031204492013370062
-4.999499999999999 0.031316861699403634
-4.99344 0.03142914219843941
-4.98738 0.031541335580185126
-4.98132 0.031653443889291887
-4.97526 0.031765469145879646
-4.9692 0.031877413346048454
-4.963139999999999 0.031989278462379325
-4.9570799999999995 0.03210106644441896
-4.95102 0.032212779219156225
-4.94496 0.03232441869148412
-4.9389 0.032435986744651986
-4.93284 0.032547485240706706
-4.92678 0.032658916020922704
-4.920719999999999 0.03277028090622115
-4.91466 0.03288158169758099
-4.9086 0.032992820176439085
-4.90254 0.03310399810507984
-4.89648 0.03321511722701757
-4.89042 0.03332617926736968
-4.884359999999999 0.03343718593321972
-4.878299999999999 0.033548138913973694
-4.87224 0.03365903988170755
-4.86618 0.03376989049150679
-4.86012 0.03388069238179813
-4.85406 0.03399144717467408
-4.848 0.03410215647621038
-4.841939999999999 0.034212821876775865
-4.8358799999999995 0.034323444951335574
-4.82982 0.03443402725974767
-4.82376 0.034544570347053105
-4.8177 0.034655075743759915
-4.81164 0.03476554496612019
-4.80558 0.03487597951640183
-4.799519999999999 0.03498638088315461
-4.79346 0.03509675054147041
-4.7874 0.03520708995323704
-4.78134 0.03531740056738845
-4.77528 0.03542768382014812
-4.76922 0.0355379411352681
-4.763159999999999 0.03564817392426313
-4.757099999999999 0.035758383586639755
-4.75104 0.03586857151012073
-4.74498 0.035978739070864955
-4.73892 0.03608888763368253
-4.73286 0.036199018552246345
-4.7268 0.03630913316929888
-4.720739999999999 0.03641923281685435
-4.7146799999999995 0.03652931881639787
-4.70862 0.03663939247908031
-4.70256 0.03674945510590885
-4.6965 0.0368595079879342
-4.69044 0.03696955240643472
-4.68438 0.03707958963309576
-4.678319999999999 0.03718962093018673
-4.67226 0.03729964755073402
-4.6662 0.03740967073869138
-4.66014 0.037519691729105714
-4.65408 0.03762971174828178
-4.64802 0.03773973201394186
-4.641959999999999 0.037849753735383636
-4.6358999999999995 0.03795977811363504
-4.62984 0.038069806341605436
-4.62378 0.038179839604235564
-4.61772 0.038289879078642876
-4.61166 0.038399925934266
-4.6056 0.03850998133300514
-4.599539999999999 0.03862004642936171
-4.59348 0.03873012237057306
-4.58742 0.038840210296747224
-4.58136 0.038950311340994255
-4.5753 0.03906042662955474
-4.56924 0.03917055728192719
-4.563179999999999 0.03928070441099229
-4.557119999999999 0.03939086912313584
-4.55106 0.03950105251836885
-4.545 0.03961125569044621
-4.53894 0.03972147972698271
-4.53288 0.03983172570956806
-4.52682 0.03994199471387884
-4.520759999999999 0.040052287809789734
-4.5146999999999995 0.040162606061481816
-4.50864 0.040272950527550484
-4.50258 0.04038332226110961
-4.49652 0.040493722309896445
-4.49046 0.04060415171637285
-4.4844 0.04071461151782605
-4.478339999999999 0.04082510274646667
-4.47228 0.04093562642952739
-4.46622 0.041046183589356994
-4.46016 0.041156775243515256
-4.4541 0.04126740240486692
-4.44804 0.041378066081670266
-4.441979999999999 0.04148876727767007
-4.435919999999999 0.04159950699218419
-4.42986 0.04171028622019129
-4.4238 0.041821105952416844
-4.41774 0.04193196717541847
-4.41168 0.04204287087166802
-4.40562 0.042153818019635095
-4.399559999999999 0.04226480959386668
-4.3934999999999995 0.04237584656506846
-4.38744 0.04248692990018228
-4.38138 0.042598060562464304
-4.37532 0.04270923951156109
-4.36926 0.042820467703585795
-4.3632 0.04293174609119157
-4.357139999999999 0.04304307562364484
-4.35108 0.04315445724689866
-4.34502 0.04326589190366314
-4.33896 0.04337738053347592
-4.3329 0.043488924072771155
-4.32684 0.04360052345494957
-4.320779999999999 0.04371217961044364
-4.3147199999999994 0.04382389346678644
-4.30866 0.04393566594867625
-4.3026 0.04404749797804159
-4.29654 0.04415939047410572
-4.29048 0.04427134435344955
-4.28442 0.044383360530074835
-4.278359999999999 0.04449543991546476
-4.2722999999999995 0.04460758341864569
-4.26624 0.044719791946247554
-4.26018 0.044832066402562175
-4.25412 0.04494440768960356
-4.24806 0.04505681670716475
-4.242 0.04516929435287526
-4.235939999999999 0.04528184152225854
-4.22988 0.04539445910878702
-4.22382 0.04550714800393797
-4.21776 0.045619909097248626
-4.2117 0.0457327432763686
-4.20564 0.04584565142711558
-4.199579999999999 0.04595863443352647
-4.1935199999999995 0.04607169317791081
-4.18746 0.046184828540901876
-4.1814 0.04629804140150759
-4.17534 0.04641133263716203
-4.16928 0.046524703123774304
-4.16322 0.046638153735779564
-4.157159999999999 0.04675168534618644
-4.1511 0.046865298826626524
-4.14504 0.046978995047402376
-4.13898 0.04709277487753457
-4.13292 0.04720663918480886
-4.12686 0.04732058883582287
-4.120799999999999 0.04743462469603261
-4.114739999999999 0.04754874762979722
-4.10868 0.047662958500424915
-4.10262 0.04777725817021783
-4.09656 0.047891647500515735
-4.0905 0.048006127351740716
-4.08444 0.048120698583440466
-4.078379999999999 0.048235362054331266
-4.0723199999999995 0.04835011862234107
-4.06626 0.048464969144651794
-4.0602 0.048579914477741196
-4.05414 0.048694955477425056
-4.04808 0.04881009299889771
-4.04202 0.04892532789677368
-4.035959999999999 0.04904066102512836
-4.0299 0.04915609323753722
-4.02384 0.04927162538711724
-4.01778 0.04938725832656572
-4.01172 0.0495029929081997
-4.00566 0.049618829983995395
-3.9996 0.049734770405626134
-3.99354 0.04985081502450187
-3.9874799999999997 0.04996696469180604
-3.98142 0.050083220258534844
-3.97536 0.05019958257553387
-3.9692999999999996 0.05031605249353581
-3.96324 0.0504326308631976
-3.95718 0.05054931853513651
-3.95112 0.050666116359967935
-3.94506 0.05078302518834081
-3.939 0.050900045870974235
-3.93294 0.051017179258692605
-3.9268799999999997 0.05113442620246231
-3.92082 0.05125178755342597
-3.91476 0.05136926416293861
-3.9086999999999996 0.051486856882602135
-3.90264 0.05160456656430013
-3.89658 0.05172239406023231
-3.89052 0.05184034022294985
-3.88446 0.051958405905387715
-3.8784 0.05207659196090048
-3.87234 0.05219489924329547
-3.8662799999999997 0.052313328606865814
-3.86022 0.05243188090642465
-3.85416 0.05255055699733832
-3.8480999999999996 0.052669357735559426
-3.84204 0.05278828397765959
-3.83598 0.052907336580862406
-3.82992 0.05302651640307606
-3.82386 0.0531458243029262
-3.8178 0.05326526113978778
-3.81174 0.053384827773817506
-3.8056799999999997 0.053504525065986304
-3.79962 0.05362435387811021
-3.79356 0.053744315072883686
-3.7874999999999996 0.053864409513910264
-3.78144 0.05398463806573433
-3.77538 0.054105001593873055
-3.7693199999999996 0.05422550096484714
-3.76326 0.05434613704621254
-3.7572 0.054466910706591244
-3.75114 0.05458782281570276
-3.7450799999999997 0.05470887424439481
-3.73902 0.05483006586467418
-3.73296 0.05495139854973722
-3.7268999999999997 0.05507287317400129
-3.72084 0.055194490613134584
-3.71478 0.05531625174408708
-3.7087199999999996 0.05543815744512038
-3.70266 0.05556020859583939
-3.6966 0.05568240607722076
-3.69054 0.055804750771644714
-3.6844799999999998 0.05592724356292432
-3.67842 0.05604988533633583
-3.67236 0.05617267697864827
-3.6662999999999997 0.05629561937815463
-3.66024 0.056418713424700326
-3.65418 0.05654196000971385
-3.6481199999999996 0.05666536002623649
-3.64206 0.056788914368951955
-3.636 0.05691262393421624
-3.62994 0.05703648962008722
-3.6238799999999998 0.05716051232635442
-3.61782 0.05728469295456831
-3.61176 0.05740903240807031
-3.6056999999999997 0.05753353159202201
-3.59964 0.0576581914134351
-3.59358 0.057783012781200106
-3.5875199999999996 0.057907996606116764
-3.58146 0.058033143800922914
-3.5754 0.05815845528032408
-3.56934 0.05828393196102299
-3.56328 0.058409574761748705
-3.55722 0.058535384603286625
-3.55116 0.05866136240850715
-3.5450999999999997 0.05878750910239544
-3.53904 0.05891382561208095
-3.53298 0.05904031286686654
-3.5269199999999996 0.05916697179825808
-3.52086 0.05929380333999359
-3.5148 0.059420808428073166
-3.50874 0.05954798800078736
-3.50268 0.05967534299874801
-3.49662 0.05980287436491659
-3.49056 0.059930583044633993
-3.4844999999999997 0.06005846998565017
-3.47844 0.060186536138153494
-3.47238 0.06031478245480019
-3.4663199999999996 0.06044320989074392
-3.46026 0.06057181940366553
-3.4542 0.06070061195380234
-3.44814 0.060829588503978065
-3.44208 0.06095875001963236
-3.43602 0.06108809746885018
-3.42996 0.06121763182239215
-3.4238999999999997 0.06134735405372389
-3.41784 0.061477265139045716
-3.41178 0.0616073660573232
-3.4057199999999996 0.06173765779031605
-3.39966 0.06186814132260888
-3.3936 0.0619988176416407
-3.38754 0.06212968773773516
-3.38148 0.06226075260413081
-3.37542 0.06239201323701089
-3.36936 0.06252347063553365
-3.3632999999999997 0.0626551258018628
-3.35724 0.06278697974119764
-3.35118 0.0629190334618032
-3.3451199999999996 0.0630512879750416
-3.33906 0.06318374429540119
-3.333 0.06331640344052837
-3.3269399999999996 0.06344926643125764
-3.32088 0.063582334291642
-3.31482 0.0637156080489846
-3.30876 0.06384908873386905
-3.3026999999999997 0.06398277738019027
-3.29664 0.06411667502518553
-3.29058 0.06425078270946588
-3.2845199999999997 0.06438510147704699
-3.27846 0.06451963237538075
-3.2724 0.06465437645538619
-3.2663399999999996 0.06478933477148091
-3.26028 0.06492450838161312
-3.25422 0.06505989834729257
-3.24816 0.06519550573362273
-3.2420999999999998 0.06533133160933229
-3.23604 0.0654673770468071
-3.22998 0.06560364312212227
-3.2239199999999997 0.06574013091507397
-3.21786 0.06587684150921183
-3.2118 0.06601377599187111
-3.2057399999999996 0.0661509354542052
-3.19968 0.06628832099121762
-3.19362 0.06642593370179523
-3.18756 0.06656377468874022
-3.1814999999999998 0.0667018450588038
-3.17544 0.06684014592271813
-3.16938 0.06697867839522997
-3.1633199999999997 0.06711744359513314
-3.15726 0.06725644264530295
-3.1512 0.0673956766727281
-3.1451399999999996 0.06753514680854485
-3.13908 0.06767485418807095
-3.13302 0.06781479995083833
-3.12696 0.06795498524062797
-3.1209 0.06809541120550319
-3.11484 0.06823607899784377
-3.10878 0.0683769897743803
-3.1027199999999997 0.06851814469622838
-3.09666 0.06865954492892314
-3.0906 0.06880119164245367
-3.0845399999999996 0.06894308601129756
-3.07848 0.06908522921445624
-3.07242 0.06922762243548955
-3.06636 0.06937026686255064
-3.0603 0.06951316368842146
-3.05424 0.0696563141105482
-3.04818 0.06979971933107657
-3.0421199999999997 0.06994338055688744
-3.03606 0.0700872989996327
-3.03 0.0702314758757709
-3.0239399999999996 0.07037591240660385
-3.01788 0.07052060981831183
-3.01182 0.0706655693419913
-3.00576 0.07081079221368994
-2.9997 0.07095627967444411
-2.99364 0.07110203297031534
-2.98758 0.07124805335242766
-2.9815199999999997 0.07139434207700357
-2.97546 0.07154090040540272
-2.9694 0.07168772960415792
-2.9633399999999996 0.07183483094501351
-2.95728 0.07198220570496262
-2.95122 0.07212985516628502
-2.9451599999999996 0.07227778061658507
-2.9391 0.07242598334883048
-2.93304 0.07257446466138878
-2.92698 0.07272322585806808
-2.9209199999999997 0.07287226824815403
-2.91486 0.0730215931464489
-2.9088 0.07317120187331093
-2.9027399999999997 0.07332109575469278
-2.89668 0.07347127612218113
-2.89062 0.07362174431303582
-2.8845599999999996 0.07377250167022954
-2.8785 0.07392354954248749
-2.87244 0.07407488928432723
-2.86638 0.07422652225609823
-2.8603199999999998 0.074378449824023
-2.85426 0.07453067336023665
-2.8482 0.07468319424282761
-2.8421399999999997 0.07483601385587811
-2.83608 0.07498913358950564
-2.83002 0.07514255483990273
-2.8239599999999996 0.07529627900937982
-2.8179 0.07545030750640463
-2.81184 0.07560464174564514
-2.80578 0.07575928314801036
-2.7997199999999998 0.07591423314069272
-2.79366 0.07606949315720984
-2.7876 0.07622506463744592
-2.7815399999999997 0.07638094902769563
-2.77548 0.07653714778070464
-2.76942 0.07669366235571413
-2.7633599999999996 0.07685049421850196
-2.7573 0.0770076448414266
-2.75124 0.07716511570346997
-2.74518 0.07732290829028048
-2.7391199999999998 0.07748102409421694
-2.73306 0.07763946461439185
-2.727 0.07779823135671479
-2.7209399999999997 0.07795732583393697
-2.71488 0.07811674956569514
-2.70882 0.07827650407855535
-2.7027599999999996 0.07843659090605788
-2.6967 0.07859701158876173
-2.69064 0.07875776767428894
-2.68458 0.07891886071736963
-2.67852 0.07908029227988703
-2.67246 0.07924206393092267
-2.6664 0.07940417724680175
-2.6603399999999997 0.079566633811138
-2.65428 0.07972943521488031
-2.64822 0.07989258305635745
-2.6421599999999996 0.0800560789413245
-2.6361 0.08021992448300903
-2.63004 0.08038412130215644
-2.62398 0.08054867102707731
-2.61792 0.08071357529369312
-2.61186 0.08087883574558309
-2.6058 0.08104445403403103
-2.5997399999999997 0.08121043181807146
-2.59368 0.08137677076453773
-2.58762 0.08154347254810801
-2.5815599999999996 0.08171053885135317
-2.5755 0.08187797136478371
-2.56944 0.08204577178689769
-2.56338 0.08221394182422755
-2.55732 0.08238248319138848
-2.55126 0.08255139761112579
-2.5452 0.08272068681436276
-2.5391399999999997 0.08289035254024915
-2.53308 0.08306039653620814
-2.52702 0.08323082055798586
-2.5209599999999996 0.08340162636969849
-2.5149 0.08357281574388135
-2.50884 0.08374439046153669
-2.5027799999999996 0.08391635231218283
-2.49672 0.08408870309390189
-2.49066 0.08426144461338925
-2.4846 0.0844345786860016
-2.4785399999999997 0.08460810713580602
-2.47248 0.08478203179562828
-2.46642 0.0849563545071024
-2.4603599999999997 0.08513107712071864
-2.4543 0.08530620149587331
-2.44824 0.08548172950091652
-2.4421799999999996 0.08565766301320223
-2.43612 0.08583400391913662
-2.43006 0.08601075411422703
-2.424 0.08618791550313078
-2.4179399999999998 0.08636548999970467
-2.41188 0.08654347952705296
-2.40582 0.08672188601757742
-2.3997599999999997 0.08690071141302505
-2.3937 0.08707995766453734
-2.38764 0.08725962673269914
-2.3815799999999996 0.08743972058758745
-2.37552 0.08762024120881946
-2.36946 0.08780119058560183
-2.3634 0.08798257071677819
-2.3573399999999998 0.08816438361087872
-2.35128 0.08834663128616745
-2.34522 0.08852931577069065
-2.3391599999999997 0.08871243910232474
-2.3331 0.08889600332882455
-2.32704 0.08908001050787029
-2.3209799999999996 0.08926446270711591
-2.31492 0.08944936200423549
-2.30886 0.0896347104869716
-2.3028 0.08982051025318065
-2.29674 0.0900067634108815
-2.29068 0.09019347207830018
-2.28462 0.09038063838391741
-2.2785599999999997 0.09056826446651368
-2.2725 0.09075635247521575
-2.26644 0.09094490456954146
-2.2603799999999996 0.09113392291944492
-2.25432 0.09132340970536135
-2.24826 0.09151336711825184
-2.2422 0.09170379735964661
-2.23614 0.0918947026416896
-2.23008 0.09208608518718056
-2.22402 0.09227794722961928
-2.2179599999999997 0.09247029101324702
-2.2119 0.09266311879308876
-2.20584 0.09285643283499467
-2.1997799999999996 0.09305023541568076
-2.19372 0.09324452882276985
-2.18766 0.09343931535483109
-2.1816 0.09363459732141918
-2.17554 0.09383037704311344
-2.16948 0.09402665685155527
-2.16342 0.09422343908948638
-2.1573599999999997 0.09442072611078461
-2.1513 0.09461852028050077
-2.14524 0.09481682397489336
-2.1391799999999996 0.09501563958146365
-2.13312 0.09521496949898887
-2.12706 0.0954148161375557
-2.121 0.0956151819185916
-2.11494 0.09581606927489665
-2.10888 0.09601748065067368
-2.10282 0.09621941850155741
-2.0967599999999997 0.09642188529464259
-2.0907 0.09662488350851203
-2.08464 0.09682841563326165
-2.0785799999999997 0.09703248417052696
-2.07252 0.09723709163350579
-2.06646 0.09744224054698208
-2.0603999999999996 0.09764793344734658
-2.05434 0.09785417288261791
-2.04828 0.0980609614124611
-2.04222 0.0982683016082056
-2.0361599999999997 0.09847619605286068
-2.0301 0.09868464734113172
-2.02404 0.09889365807943179
-2.0179799999999997 0.09910323088589441
-2.01192 0.09931336839038382
-2.00586 0.09952407323450256
-1.9998 0.0997353480715993
-1.9937399999999998 0.09994719556677314
-1.98768 0.10015961839687673
-1.98162 0.10037261925051831
-1.97556 0.10058620082806022
-1.9695 0.10080036584161699
-1.9634399999999999 0.10101511701504981
-1.95738 0.10123045708396027
-1.95132 0.10144638879568157
-1.94526 0.10166291490926634
-1.9392 0.10188003819547332
-1.9331399999999999 0.10209776143675195
-1.92708 0.10231608742722223
-1.92102 0.1025350189726555
-1.91496 0.10275455889044874
-1.9089 0.10297471000959936
-1.9028399999999999 0.10319547517067547
-1.89678 0.10341685722578309
-1.89072 0.10363885903853162
-1.8846599999999998 0.10386148348399502
-1.8786 0.1040847334486703
-1.8725399999999999 0.10430861183043313
-1.86648 0.1045331215384888
-1.86042 0.1047582654933216
-1.8543599999999998 0.10498404662663904
-1.8483 0.10521046788131247
-1.8422399999999999 0.10543753221131531
-1.83618 0.10566524258165572
-1.83012 0.1058936019683064
-1.8240599999999998 0.10612261335812895
-1.818 0.10635227974879596
-1.8119399999999999 0.10658260414870653
-1.80588 0.10681358957689883
-1.79982 0.10704523906295704
-1.7937599999999998 0.10727755564691456
-1.7877 0.10751054237915077
-1.78164 0.10774420232028381
-1.77558 0.10797853854105859
-1.76952 0.10821355412222766
-1.7634599999999998 0.10844925215442819
-1.7574 0.1086856357380527
-1.75134 0.10892270798311339
-1.74528 0.10916047200910185
-1.73922 0.1093989309448405
-1.7331599999999998 0.10963808792832982
-1.7271 0.10987794610658728
-1.72104 0.11011850863548098
-1.71498 0.1103597786795547
-1.70892 0.1106017594118473
-1.7028599999999998 0.1108444540137046
-1.6968 0.11108786567458212
-1.69074 0.11133199759184204
-1.68468 0.11157685297054111
-1.67862 0.11182243502321083
-1.6725599999999998 0.11206874696962849
-1.6665 0.11231579203658022
-1.66044 0.11256357345761475
-1.65438 0.11281209447278802
-1.64832 0.11306135832839846
-1.6422599999999998 0.1133113682767124
-1.6362 0.11356212757567959
-1.63014 0.11381363948863833
-1.62408 0.11406590728401038
-1.61802 0.11431893423498425
-1.6119599999999998 0.11457272361918844
-1.6059 0.1148272787183522
-1.59984 0.11508260281795546
-1.59378 0.11533869920686497
-1.58772 0.11559557117696065
-1.5816599999999998 0.11585322202274578
-1.5756 0.11611165504094746
-1.56954 0.11637087353010123
-1.56348 0.11663088079012195
-1.55742 0.11689168012186195
-1.5513599999999999 0.11715327482665247
-1.5453 0.11741566820583156
-1.53924 0.11767886356025563
-1.53318 0.11794286418979551
-1.52712 0.11820767339281538
-1.5210599999999999 0.11847329446563591
-1.515 0.11873973070197938
-1.50894 0.11900698539239722
-1.50288 0.11927506182367954
-1.49682 0.11954396327824464
-1.4907599999999999 0.11981369303351144
-1.4847 0.12008425436125
-1.47864 0.12035565052691312
-1.4725799999999998 0.12062788478894561
-1.46652 0.12090096039807337
-1.4604599999999999 0.12117488059657004
-1.4544 0.12144964861749988
-1.44834 0.12172526768393965
-1.4422799999999998 0.12200174100817375
-1.43622 0.12227907179086639
-1.4301599999999999 0.1225572632202086
-1.4241 0.1228363184710387
-1.41804 0.12311624070393587
-1.4119799999999998 0.12339703306428705
-1.40592 0.12367869868132485
-1.3998599999999999 0.12396124066713773
-1.3938 0.12424466211564852
-1.38774 0.12452896610156532
-1.3816799999999998 0.12481415567929735
-1.37562 0.12510023388184213
-1.3695599999999999 0.1253872037196377
-1.3635 0.1256750681793807
-1.35744 0.12596383022281082
-1.3513799999999998 0.12625349278545855
-1.34532 0.12654405877535552
-1.33926 0.1268355310717097
-1.3332 0.1271279125235379
-1.32714 0.12742120594826245
-1.3210799999999998 0.12771541413026272
-1.31502 0.1280105398193899
-1.30896 0.1283065857294332
-1.3029 0.12860355453654534
-1.29684 0.12890144887762175
-1.2907799999999998 0.12920027134863257
-1.28472 0.1295000245029069
-1.27866 0.12980071084936823
-1.2726 0.13010233285071918
-1.26654 0.13040489292157442
-1.2604799999999998 0.13070839342653992
-1.25442 0.13101283667823868
-1.24836 0.13131822493527953
-1.2423 0.13162456040016782
-1.23624 0.13193184521715945
-1.2301799999999998 0.13224008147005145
-1.22412 0.13254927117991222
-1.21806 0.1328594163027471
-1.212 0.13317051872709956
-1.20594 0.1334825802715836
-1.1998799999999998 0.13379560268234836
-1.19382 0.13410958763047268
-1.18776 0.1344245367092848
-1.1817 0.13474045143161117
-1.17564 0.1350573332269447
-1.1695799999999998 0.13537518343853888
-1.16352 0.13569400332041925
-1.15746 0.1360137940343133
-1.1514 0.1363345566464954
-1.14534 0.13665629212454666
-1.1392799999999998 0.1369790013340245
-1.13322 0.1373026850350424
-1.12716 0.1376273438787563
-1.1211 0.1379529784037547
-1.11504 0.13827958903235246
-1.1089799999999999 0.13860717606678216
-1.10292 0.13893573968528555
-1.09686 0.13926527993809698
-1.0908 0.1395957967433204
-1.08474 0.13992728988269634
-1.0786799999999999 0.1402597589972542
-1.07262 0.14059320358285052
-1.06656 0.140927622985588
-1.0605 0.14126301639711233
-1.05444 0.1415993828497856
-1.0483799999999999 0.14193672121173323
-1.04232 0.14227503018175905
-1.03626 0.14261430828412927
-1.0301999999999998 0.14295455386321812
-1.02414 0.14329576507801686
-1.0180799999999999 0.14363793989649715
-1.01202 0.1439810760898331
-1.00596 0.14432517122646996
-0.9999 0.14467022266604468
-0.99384 0.14501622755314802
-0.98778 0.14536318281093066
-0.9817199999999999 0.14571108513454567
-0.97566 0.14605993098442507
-0.9696 0.14640971657938973
-0.96354 0.14676043788958507
-0.95748 0.14711209062924102
-0.9514199999999999 0.1474646702492536
-0.94536 0.14781817192958357
-0.9393 0.14817259057146837
-0.93324 0.14852792078944319
-0.9271799999999999 0.14888415690317242
-0.9211199999999999 0.1492412929290783
-0.91506 0.14959932257177552
-0.909 0.14995823921529675
-0.90294 0.1503180359141142
-0.8968799999999999 0.15067870538394854
-0.89082 0.15104023999236482
-0.88476 0.15140263174914972
-0.8787 0.1517658722964694
-0.87264 0.1521299528988016
-0.8665799999999999 0.15249486443264199
-0.86052 0.15286059737598037
-0.85446 0.1532271417975415
-0.8484 0.1535944873457929
-0.84234 0.1539626232377124
-0.8362799999999999 0.1543315382473144
-0.83022 0.15470122069393213
-0.82416 0.1550716584302557
-0.8181 0.15544283883011953
-0.81204 0.1558147487760426
-0.8059799999999999 0.15618737464651541
-0.79992 0.15656070230303595
-0.79386 0.15693471707688944
-0.7878 0.15730940375567637
-0.78174 0.1576847465695826
-0.7756799999999999 0.15806072917739813
-0.76962 0.15843733465227483
-0.76356 0.15881454546723775
-0.7575 0.15919234348043695
-0.75144 0.15957070992014996
-0.7453799999999999 0.1599496253695361
-0.73932 0.1603290697511412
-0.73326 0.1607090223111608
-0.7272 0.1610894616034623
-0.7211399999999999 0.16147036547336982
-0.7150799999999999 0.16185171104122278
-0.70902 0.16223347468570523
-0.70296 0.16261563202695975
-0.6969 0.16299815790948854
-0.6908399999999999 0.16338102638485416
-0.6847799999999999 0.1637642106941861
-0.67872 0.16414768325050205
-0.67266 0.1645314156208608
-0.6666 0.16491537850835364
-0.6605399999999999 0.16529954173394754
-0.65448 0.16568387421820083
-0.64842 0.16606834396285802
-0.64236 0.16645291803235088
-0.6363 0.1668375625352151
-0.6302399999999999 0.16722224260544763
-0.62418 0.16760692238382877
-0.61812 0.16799156499922213
-0.61206 0.16837613254989148
-0.606 0.16876058608484373
-0.5999399999999999 0.16914488558524599
-0.59388 0.16952898994592808
-0.58782 0.16991285695701333
-0.58176 0.1702964432857116
-0.5757 0.17067970445830405
-0.5696399999999999 0.17106259484236583
-0.56358 0.17144506762925843
-0.55752 0.17182707481694237
-0.55146 0.17220856719315025
-0.5454 0.17258949431896933
-0.5393399999999999 0.1729698045128811
-0.53328 0.17334944483531295
-0.52722 0.17372836107375628
-0.52116 0.17410649772850403
-0.5150999999999999 0.17448379799907274
-0.5090399999999999 0.1748602037713694
-0.50298 0.17523565560566726
-0.49692 0.1756100927254583
-0.49085999999999996 0.1759834530072567
-0.4848 0.1763556729714151
-0.47874 0.17672668777404535
-0.47268 0.17709643120011023
-0.46662 0.17746483565776153
-0.46055999999999997 0.1778318321740285
-0.4545 0.17819735039191772
-0.44843999999999995 0.17856131856902535
-0.44238 0.17892366357775066
-0.43632 0.17928431090719485
-0.43026 0.1796431846668481
-0.4242 0.18000020759215152
-0.41813999999999996 0.1803553010520276
-0.41208 0.1807083850584965
-0.40602 0.18105937827844604
-0.39996 0.18140819804767216
-0.3939 0.18175476038729374
-0.38783999999999996 0.1820989800226215
-0.38178 0.18244077040459825
-0.37572 0.1827800437338874
-0.36966 0.18311671098773533
-0.3636 0.18345068194965544
-0.35753999999999997 0.1837818652420843
-0.35148 0.18411016836203992
-0.34541999999999995 0.18443549771990778
-0.33936 0.18475775868142555
-0.3333 0.18507685561292397
-0.32724 0.18539269192992247
-0.32118 0.18570517014912938
-0.31511999999999996 0.18601419194389934
-0.30906 0.18631965820322108
-0.303 0.18662146909424793
-0.29694 0.1869195241284295
-0.29088 0.18721372223126187
-0.28481999999999996 0.18750396181564624
-0.27876 0.18779014085891696
-0.2727 0.18807215698345636
-0.26664 0.1883499075409162
-0.26058 0.18862328970003026
-0.25451999999999997 0.18889220053790895
-0.24846 0.18915653713479966
-0.2424 0.1894161966722259
-0.23634 0.18967107653439302
-0.23027999999999998 0.1899210744127655
-0.22421999999999997 0.19016608841367355
-0.21816 0.19040601716884248
-0.2121 0.19064075994858937
-0.20604 0.1908702167776891
-0.19998 0.19109428855343244
-0.19391999999999998 0.19131287716599155
-0.18786 0.1915258856205792
-0.1818 0.19173321816131733
-0.17574 0.1919347803965021
-0.16968 0.19213047942497502
-0.16362 0.19232022396329448
-0.15755999999999998 0.19250392447347672
-0.1515 0.19268149329082854
-0.14544 0.19285284475170789
-0.13938 0.19301789532074284
-0.13332 0.19317656371717995
-0.12725999999999998 0.1933287710400218
-0.1212 0.19347444089158666
-0.11513999999999999 0.19361349949894566
-0.10908 0.19374587583327266
-0.10302 0.19387150172609616
-0.09695999999999999 0.1939903119826899
-0.0909 0.19410224449181065
-0.08484 0.19420724033156025
-0.07877999999999999 0.19430524387102494
-0.07272 0.1943962028671486
-0.06666 0.1944800685569177
-0.0606 0.1945567957438545
-0.05454 0.19462634287910074
-0.048479999999999995 0.19468867213655514
-0.04242 0.1947437494816926
-0.03636 0.19479154473394322
-0.0303 0.19483203162215076
-0.024239999999999998 0.19486518783348547
-0.01818 0.19489099505523233
-0.012119999999999999 0.19490943900620986
-0.006059999999999999 0.19492050947090303
0.0 0.19492420030841903
0.006059999999999999 0.19492050947090303
0.012119999999999999 0.19490943900620986
0.01818 0.19489099505523233
0.024239999999999998 0.19486518783348547
0.0303 0.19483203162215076
0.03636 0.19479154473394322
0.04242 0.1947437494816926
0.048479999999999995 0.19468867213655514
0.05454 0.19462634287910074
0.0606 0.1945567957438545
0.06666 0.1944800685569177
0.07272 0.1943962028671486
0.07877999999999999 0.19430524387102494
0.08484 0.19420724033156025
0.0909 0.19410224449181065
0.09695999999999999 0.1939903119826899
0.10302 0.19387150172609616
0.10908 0.19374587583327266
0.11513999999999999 0.19361349949894566
0.1212 0.19347444089158666
0.12725999999999998 0.1933287710400218
0.13332 0.19317656371717995
0.13938 0.19301789532074284
0.14544 0.19285284475170789
0.1515 0.19268149329082854
0.15755999999999998 0.19250392447347672
0.16362 0.19232022396329448
0.16968 0.19213047942497502
0.17574 0.1919347803965021
0.1818 0.19173321816131733
0.18786 0.1915258856205792
0.19391999999999998 0.19131287716599155
0.19998 0.19109428855343244
0.20604 0.1908702167776891
0.2121 0.19064075994858937
0.21816 0.19040601716884248
0.22421999999999997 0.19016608841367355
0.23027999999999998 0.1899210744127655
0.23634 0.18967107653439302
0.2424 0.1894161966722259
0.24846 0.18915653713479966
0.25451999999999997 0.18889220053790895
0.26058 0.18862328970003026
0.26664 0.1883499075409162
0.2727 0.18807215698345636
0.27876 0.18779014085891696
0.28481999999999996 0.18750396181564624
0.29088 0.18721372223126187
0.29694 0.1869195241284295
0.303 0.18662146909424793
0.30906 0.18631965820322108
0.31511999999999996 0.18601419194389934
0.32118 0.18570517014912938
0.32724 0.18539269192992247
0.3333 0.18507685561292397
0.33936 0.18475775868142555
0.34541999999999995 0.18443549771990778
0.35148 0.18411016836203992
0.35753999999999997 0.1837818652420843
0.3636 0.18345068194965544
0.36966 0.18311671098773533
0.37572 0.1827800437338874
0.38178 0.18244077040459825
0.38783999999999996 0.1820989800226215
0.3939 0.18175476038729374
0.39996 0.18140819804767216
0.40602 0.18105937827844604
0.41208 0.1807083850584965
0.41813999999999996 0.1803553010520276
0.4242 0.18000020759215152
0.43026 0.1796431846668481
0.43632 0.17928431090719485
0.44238 0.17892366357775066
0.44843999999999995 0.17856131856902535
0.4545 0.17819735039191772
0.46055999999999997 0.1778318321740285
0.46662 0.17746483565776153
0.47268 0.17709643120011023
0.47874 0.17672668777404535
0.4848 0.1763556729714151
0.49085999999999996 0.1759834530072567
0.49692 0.1756100927254583
0.50298 0.17523565560566726
0.5090399999999999 0.1748602037713694
0.5150999999999999 0.17448379799907274
0.52116 0.17410649772850403
0.52722 0.17372836107375628
0.53328 0.17334944483531295
0.5393399999999999 0.1729698045128811
0.5454 0.17258949431896933
0.55146 0.17220856719315025
0.55752 0.17182707481694237
0.56358 0.17144506762925843
0.5696399999999999 0.17106259484236583
0.5757 0.17067970445830405
0.58176 0.1702964432857116
0.58782 0.16991285695701333
0.59388 0.16952898994592808
0.5999399999999999 0.16914488558524599
0.606 0.16876058608484373
0.61206 0.16837613254989148
0.61812 0.16799156499922213
0.62418 0.16760692238382877
0.6302399999999999 0.16722224260544763
0.6363 0.1668375625352151
0.64236 0.16645291803235088
0.64842 0.16606834396285802
0.65448 0.16568387421820083
0.6605399999999999 0.16529954173394754
0.6666 0.16491537850835364
0.67266 0.1645314156208608
0.67872 0.16414768325050205
0.6847799999999999 0.1637642106941861
0.6908399999999999 0.16338102638485416
0.6969 0.16299815790948854
0.70296 0.16261563202695975
0.70902 0.16223347468570523
0.7150799999999999 0.16185171104122278
0.7211399999999999 0.16147036547336982
0.7272 0.1610894616034623
0.73326 0.1607090223111608
0.73932 0.1603290697511412
0.7453799999999999 0.1599496253695361
0.75144 0.15957070992014996
0.7575 0.15919234348043695
0.76356 0.15881454546723775
0.76962 0.15843733465227483
0.7756799999999999 0.15806072917739813
0.78174 0.1576847465695826
0.7878 0.15730940375567637
0.79386 0.15693471707688944
0.79992 0.15656070230303595
0.8059799999999999 0.15618737464651541
0.81204 0.1558147487760426
0.8181 0.15544283883011953
0.82416 0.1550716584302557
0.83022 0.15470122069393213
0.8362799999999999 0.1543315382473144
0.84234 0.1539626232377124
0.8484 0.1535944873457929
0.85446 0.1532271417975415
0.86052 0.15286059737598037
0.8665799999999999 0.15249486443264199
0.87264 0.1521299528988016
0.8787 0.1517658722964694
0.88476 0.15140263174914972
0.89082 0.15104023999236482
0.8968799999999999 0.15067870538394854
0.90294 0.1503180359141142
0.909 0.14995823921529675
0.91506 0.14959932257177552
0.9211199999999999 0.1492412929290783
0.9271799999999999 0.14888415690317242
0.93324 0.14852792078944319
0.9393 0.14817259057146837
0.94536 0.14781817192958357
0.9514199999999999 0.1474646702492536
0.95748 0.14711209062924102
0.96354 0.14676043788958507
0.9696 0.14640971657938973
0.97566 0.14605993098442507
0.9817199999999999 0.14571108513454567
0.98778 0.14536318281093066
0.99384 0.14501622755314802
0.9999 0.14467022266604468
1.00596 0.14432517122646996
1.01202 0.1439810760898331
1.0180799999999999 0.14363793989649715
1.02414 0.14329576507801686
1.0301999999999998 0.14295455386321812
1.03626 0.14261430828412927
1.04232 0.14227503018175905
1.0483799999999999 0.14193672121173323
1.05444 0.1415993828497856
1.0605 0.14126301639711233
1.06656 0.140927622985588
1.07262 0.14059320358285052
1.0786799999999999 0.1402597589972542
1.08474 0.13992728988269632
1.0908 0.1395957967433204
1.09686 0.13926527993809698
1.10292 0.13893573968528555
1.1089799999999999 0.13860717606678216
1.11504 0.13827958903235246
1.1211 0.1379529784037547
1.12716 0.1376273438787563
1.13322 0.1373026850350424
1.1392799999999998 0.1369790013340245
1.14534 0.13665629212454666
1.1514 0.1363345566464954
1.15746 0.1360137940343133
1.16352 0.13569400332041925
1.1695799999999998 0.13537518343853888
1.17564 0.1350573332269447
1.1817 0.13474045143161117
1.18776 0.1344245367092848
1.19382 0.13410958763047268
1.1998799999999998 0.13379560268234836
1.20594 0.1334825802715836
1.212 0.13317051872709956
1.21806 0.1328594163027471
1.22412 0.13254927117991222
1.2301799999999998 0.13224008147005145
1.23624 0.13193184521715945
1.2423 0.13162456040016782
1.24836 0.13131822493527953
1.25442 0.13101283667823868
1.2604799999999998 0.13070839342653992
1.26654 0.13040489292157442
1.2726 0.13010233285071918
1.27866 0.12980071084936823
1.28472 0.1295000245029069
1.2907799999999998 0.12920027134863257
1.29684 0.12890144887762175
1.3029 0.12860355453654534
1.30896 0.1283065857294332
1.31502 0.1280105398193899
1.3210799999999998 0.12771541413026272
1.32714 0.12742120594826245
1.3332 0.1271279125235379
1.33926 0.1268355310717097
1.34532 0.12654405877535552
1.3513799999999998 0.12625349278545855
1.35744 0.12596383022281082
1.3635 0.1256750681793807
1.3695599999999999 0.1253872037196377
1.37562 0.12510023388184213
1.3816799999999998 0.12481415567929735
1.38774 0.12452896610156532
1.3938 0.12424466211564852
1.3998599999999999 0.12396124066713773
1.40592 0.12367869868132485
1.4119799999999998 0.12339703306428705
1.41804 0.12311624070393587
1.4241 0.1228363184710387
1.4301599999999999 0.1225572632202086
1.43622 0.12227907179086639
1.4422799999999998 0.12200174100817375
1.44834 0.12172526768393965
1.4544 0.12144964861749988
1.4604599999999999 0.12117488059657004
1.46652 0.12090096039807337
1.4725799999999998 0.12062788478894561
1.47864 0.12035565052691312
1.4847 0.12008425436125
1.4907599999999999 0.11981369303351144
1.49682 0.11954396327824464
1.50288 0.11927506182367954
1.50894 0.11900698539239722
1.515 0.11873973070197938
1.5210599999999999 0.11847329446563591
1.52712 0.11820767339281538
1.53318 0.11794286418979551
1.53924 0.11767886356025563
1.5453 0.11741566820583156
1.5513599999999999 0.11715327482665247
1.55742 0.11689168012186195
1.56348 0.11663088079012195
1.56954 0.11637087353010123
1.5756 0.11611165504094746
1.5816599999999998 0.11585322202274578
1.58772 0.11559557117696065
1.59378 0.11533869920686497
1.59984 0.11508260281795546
1.6059 0.1148272787183522
1.6119599999999998 0.11457272361918844
1.61802 0.11431893423498425
1.62408 0.11406590728401038
1.63014 0.11381363948863833
1.6362 0.11356212757567959
1.6422599999999998 0.1133113682767124
1.64832 0.11306135832839846
1.65438 0.11281209447278802
1.66044 0.11256357345761475
1.6665 0.11231579203658022
1.6725599999999998 0.11206874696962849
1.67862 0.11182243502321083
1.68468 0.11157685297054111
1.69074 0.11133199759184204
1.6968 0.11108786567458212
1.7028599999999998 0.1108444540137046
1.70892 0.1106017594118473
1.71498 0.1103597786795547
1.72104 0.11011850863548098
1.7271 0.10987794610658728
1.7331599999999998 0.10963808792832982
1.73922 0.1093989309448405
1.74528 0.10916047200910185
1.75134 0.10892270798311339
1.7574 0.1086856357380527
1.7634599999999998 0.10844925215442819
1.76952 0.10821355412222766
1.77558 0.10797853854105859
1.78164 0.10774420232028381
1.7877 0.10751054237915077
1.7937599999999998 0.10727755564691456
1.79982 0.10704523906295704
1.80588 0.10681358957689883
1.8119399999999999 0.10658260414870653
1.818 0.10635227974879596
1.8240599999999998 0.10612261335812895
1.83012 0.1058936019683064
1.83618 0.10566524258165572
1.8422399999999999 0.10543753221131531
1.8483 0.10521046788131247
1.8543599999999998 0.10498404662663904
1.86042 0.1047582654933216
1.86648 0.1045331215384888
1.8725399999999999 0.10430861183043313
1.8786 0.1040847334486703
1.8846599999999998 0.10386148348399502
1.89072 0.10363885903853162
1.89678 0.10341685722578309
1.9028399999999999 0.10319547517067547
1.9089 0.10297471000959936
1.91496 0.10275455889044874
1.92102 0.1025350189726555
1.92708 0.10231608742722223
1.9331399999999999 0.10209776143675195
1.9392 0.10188003819547332
1.94526 0.10166291490926634
1.95132 0.10144638879568157
1.95738 0.10123045708396027
1.9634399999999999 0.10101511701504981
1.9695 0.10080036584161699
1.97556 0.10058620082806022
1.98162 0.10037261925051831
1.98768 0.10015961839687673
1.9937399999999998 0.09994719556677314
1.9998 0.0997353480715993
2.00586 0.09952407323450256
2.01192 0.09931336839038382
2.0179799999999997 0.09910323088589441
2.02404 0.09889365807943179
2.0301 0.09868464734113172
2.0361599999999997 0.09847619605286068
2.04222 0.0982683016082056
2.04828 0.0980609614124611
2.05434 0.09785417288261791
2.0603999999999996 0.09764793344734658
2.06646 0.09744224054698208
2.07252 0.09723709163350579
2.0785799999999997 0.09703248417052696
2.08464 0.09682841563326165
2.0907 0.09662488350851203
2.0967599999999997 0.09642188529464259
2.10282 0.09621941850155741
2.10888 0.09601748065067368
2.11494 0.09581606927489665
2.121 0.0956151819185916
2.12706 0.0954148161375557
2.13312 0.09521496949898887
2.1391799999999996 0.09501563958146365
2.14524 0.09481682397489336
2.1513 0.09461852028050077
2.1573599999999997 0.09442072611078461
2.16342 0.09422343908948638
2.16948 0.09402665685155527
2.17554 0.09383037704311344
2.1816 0.09363459732141918
2.18766 0.09343931535483109
2.19372 0.09324452882276985
2.1997799999999996 0.09305023541568075
2.20584 0.09285643283499467
2.2119 0.09266311879308876
2.2179599999999997 0.09247029101324702
2.22402 0.09227794722961928
2.23008 0.09208608518718056
2.23614 0.0918947026416896
2.2422 0.09170379735964661
2.24826 0.09151336711825184
2.25432 0.09132340970536135
2.2603799999999996 0.09113392291944492
2.26644 0.09094490456954146
2.2725 0.09075635247521575
2.2785599999999997 0.09056826446651368
2.28462 0.09038063838391741
2.29068 0.09019347207830018
2.29674 0.0900067634108815
2.3028 0.08982051025318065
2.30886 0.0896347104869716
2.31492 0.08944936200423549
2.3209799999999996 0.08926446270711591
2.32704 0.08908001050787029
2.3331 0.08889600332882455
2.3391599999999997 0.08871243910232474
2.34522 0.08852931577069065
2.35128 0.08834663128616745
2.3573399999999998 0.08816438361087872
2.3634 0.08798257071677815
2.36946 0.08780119058560183
2.37552 0.08762024120881946
2.3815799999999996 0.08743972058758745
2.38764 0.08725962673269914
2.3937 0.08707995766453734
2.3997599999999997 0.08690071141302505
2.40582 0.08672188601757742
2.41188 0.08654347952705296
2.4179399999999998 0.08636548999970467
2.424 0.08618791550313078
2.43006 0.08601075411422703
2.43612 0.08583400391913662
2.4421799999999996 0.08565766301320223
2.44824 0.08548172950091652
2.4543 0.08530620149587331
2.4603599999999997 0.08513107712071862
2.46642 0.0849563545071024
2.47248 0.0847820317956283
2.4785399999999997 0.08460810713580602
2.4846 0.0844345786860016
2.49066 0.08426144461338925
2.49672 0.08408870309390189
2.5027799999999996 0.08391635231218283
2.50884 0.08374439046153669
2.5149 0.08357281574388135
2.5209599999999996 0.08340162636969845
2.52702 0.08323082055798586
2.53308 0.08306039653620814
2.5391399999999997 0.08289035254024915
2.5452 0.08272068681436276
2.55126 0.08255139761112579
2.55732 0.08238248319138848
2.56338 0.08221394182422752
2.56944 0.08204577178689769
2.5755 0.08187797136478371
2.5815599999999996 0.08171053885135317
2.58762 0.08154347254810801
2.59368 0.08137677076453773
2.5997399999999997 0.08121043181807146
2.6058 0.08104445403403103
2.61186 0.08087883574558306
2.61792 0.08071357529369312
2.62398 0.08054867102707731
2.63004 0.08038412130215644
2.6361 0.08021992448300903
2.6421599999999996 0.0800560789413245
2.64822 0.07989258305635745
2.65428 0.07972943521488031
2.6603399999999997 0.079566633811138
2.6664 0.07940417724680175
2.67246 0.07924206393092267
2.67852 0.07908029227988703
2.68458 0.07891886071736963
2.69064 0.07875776767428894
2.6967 0.07859701158876173
2.7027599999999996 0.07843659090605788
2.70882 0.07827650407855535
2.71488 0.07811674956569514
2.7209399999999997 0.07795732583393697
2.727 0.07779823135671479
2.73306 0.07763946461439185
2.7391199999999998 0.07748102409421694
2.74518 0.07732290829028048
2.75124 0.07716511570346997
2.7573 0.0770076448414266
2.7633599999999996 0.07685049421850196
2.76942 0.07669366235571413
2.77548 0.07653714778070464
2.7815399999999997 0.07638094902769563
2.7876 0.07622506463744592
2.79366 0.07606949315720984
2.7997199999999998 0.0759142331406927
2.80578 0.07575928314801036
2.81184 0.07560464174564514
2.8179 0.07545030750640463
2.8239599999999996 0.07529627900937982
2.83002 0.07514255483990273
2.83608 0.07498913358950564
2.8421399999999997 0.07483601385587811
2.8482 0.07468319424282761
2.85426 0.07453067336023665
2.8603199999999998 0.074378449824023
2.86638 0.07422652225609823
2.87244 0.07407488928432723
2.8785 0.07392354954248749
2.8845599999999996 0.07377250167022954
2.89062 0.07362174431303582
2.89668 0.07347127612218113
2.9027399999999997 0.07332109575469278
2.9088 0.07317120187331093
2.91486 0.0730215931464489
2.9209199999999997 0.07287226824815403
2.92698 0.07272322585806808
2.93304 0.07257446466138878
2.9391 0.07242598334883048
2.9451599999999996 0.07227778061658507
2.95122 0.07212985516628502
2.95728 0.07198220570496262
2.9633399999999996 0.07183483094501351
2.9694 0.07168772960415792
2.97546 0.07154090040540272
2.9815199999999997 0.07139434207700357
2.98758 0.07124805335242766
2.99364 0.07110203297031534
2.9997 0.07095627967444411
3.00576 0.07081079221368994
3.01182 0.0706655693419913
3.01788 0.07052060981831183
3.0239399999999996 0.07037591240660385
3.03 0.0702314758757709
3.03606 0.0700872989996327
3.0421199999999997 0.06994338055688744
3.04818 0.06979971933107657
3.05424 0.0696563141105482
3.0603 0.06951316368842146
3.06636 0.06937026686255064
3.07242 0.06922762243548955
3.07848 0.06908522921445624
3.0845399999999996 0.06894308601129756
3.0906 0.06880119164245367
3.09666 0.06865954492892314
3.1027199999999997 0.06851814469622838
3.10878 0.0683769897743803
3.11484 0.06823607899784377
3.1209 0.06809541120550319
3.12696 0.06795498524062797
3.13302 0.06781479995083833
3.13908 0.06767485418807095
3.1451399999999996 0.06753514680854485
3.1512 0.0673956766727281
3.15726 0.06725644264530295
3.1633199999999997 0.06711744359513314
3.16938 0.06697867839522997
3.17544 0.06684014592271813
3.1814999999999998 0.0667018450588038
3.18756 0.06656377468874022
3.19362 0.06642593370179523
3.19968 0.06628832099121762
3.2057399999999996 0.0661509354542052
3.2118 0.06601377599187111
3.21786 0.06587684150921183
3.2239199999999997 0.06574013091507397
3.22998 0.06560364312212227
3.23604 0.0654673770468071
3.2420999999999998 0.06533133160933229
3.24816 0.06519550573362273
3.25422 0.06505989834729257
3.26028 0.06492450838161312
3.2663399999999996 0.06478933477148091
3.2724 0.06465437645538619
3.27846 0.06451963237538075
3.2845199999999997 0.06438510147704699
3.29058 0.06425078270946588
3.29664 0.06411667502518553
3.3026999999999997 0.06398277738019027
3.30876 0.06384908873386905
3.31482 0.0637156080489846
3.32088 0.063582334291642
3.3269399999999996 0.06344926643125764
3.333 0.06331640344052837
3.33906 0.06318374429540119
3.3451199999999996 0.0630512879750416
3.35118 0.0629190334618032
3.35724 0.06278697974119764
3.3632999999999997 0.0626551258018628
3.36936 0.06252347063553365
3.37542 0.06239201323701089
3.38148 0.06226075260413081
3.38754 0.06212968773773516
3.3936 0.0619988176416407
3.39966 0.06186814132260888
3.4057199999999996 0.06173765779031605
3.41178 0.0616073660573232
3.41784 0.061477265139045716
3.4238999999999997 0.06134735405372389
3.42996 0.06121763182239215
3.43602 0.06108809746885018
3.44208 0.06095875001963236
3.44814 0.060829588503978065
3.4542 0.06070061195380234
3.46026 0.06057181940366553
3.4663199999999996 0.06044320989074392
3.47238 0.06031478245480019
3.47844 0.060186536138153494
3.4844999999999997 0.06005846998565017
3.49056 0.059930583044633993
3.49662 0.05980287436491659
3.50268 0.05967534299874801
3.50874 0.05954798800078736
3.5148 0.059420808428073166
3.52086 0.05929380333999359
3.5269199999999996 0.05916697179825808
3.53298 0.05904031286686654
3.53904 0.05891382561208095
3.5450999999999997 0.05878750910239544
3.55116 0.05866136240850715
3.55722 0.058535384603286625
3.56328 0.058409574761748705
3.56934 0.05828393196102299
3.5754 0.05815845528032408
3.58146 0.058033143800922914
3.5875199999999996 0.057907996606116764
3.59358 0.057783012781200106
3.59964 0.0576581914134351
3.6056999999999997 0.05753353159202201
3.61176 0.05740903240807031
3.61782 0.0572846929545683
3.6238799999999998 0.05716051232635443
3.62994 0.05703648962008722
3.636 0.05691262393421624
3.64206 0.056788914368951955
3.6481199999999996 0.05666536002623649
3.65418 0.05654196000971385
3.66024 0.056418713424700326
3.6662999999999997 0.05629561937815463
3.67236 0.05617267697864827
3.67842 0.05604988533633583
3.6844799999999998 0.05592724356292432
3.69054 0.055804750771644714
3.6966 0.05568240607722076
3.70266 0.05556020859583939
3.7087199999999996 0.05543815744512038
3.71478 0.05531625174408708
3.72084 0.055194490613134584
3.7268999999999997 0.05507287317400129
3.73296 0.05495139854973722
3.73902 0.05483006586467418
3.7450799999999997 0.05470887424439481
3.75114 0.05458782281570276
3.7572 0.054466910706591216
3.76326 0.05434613704621254
3.7693199999999996 0.05422550096484714
3.77538 0.054105001593873055
3.78144 0.05398463806573433
3.7874999999999996 0.053864409513910264
3.79356 0.053744315072883686
3.79962 0.05362435387811021
3.8056799999999997 0.053504525065986304
3.81174 0.053384827773817506
3.8178 0.05326526113978778
3.82386 0.0531458243029262
3.82992 0.05302651640307606
3.83598 0.052907336580862406
3.84204 0.052788283977659584
3.8480999999999996 0.052669357735559426
3.85416 0.05255055699733832
3.86022 0.05243188090642465
3.8662799999999997 0.052313328606865814
3.87234 0.05219489924329547
3.8784 0.05207659196090048
3.88446 0.051958405905387715
3.89052 0.05184034022294985
3.89658 0.05172239406023231
3.90264 0.05160456656430013
3.9086999999999996 0.051486856882602135
3.91476 0.05136926416293861
3.92082 0.05125178755342597
3.9268799999999997 0.05113442620246231
3.93294 0.051017179258692605
3.939 0.050900045870974235
3.94506 0.05078302518834081
3.95112 0.050666116359967935
3.95718 0.05054931853513651
3.96324 0.0504326308631976
3.9692999999999996 0.05031605249353581
3.97536 0.05019958257553387
3.98142 0.050083220258534844
3.9874799999999997 0.04996696469180604
3.99354 0.04985081502450187
3.9996 0.049734770405626134
4.00566 0.049618829983995395
4.01172 0.0495029929081997
4.01778 0.04938725832656572
4.02384 0.04927162538711724
4.0299 0.04915609323753722
4.035959999999999 0.04904066102512836
4.04202 0.04892532789677368
4.04808 0.04881009299889771
4.05414 0.048694955477425056
4.0602 0.048579914477741196
4.06626 0.048464969144651794
4.0723199999999995 0.04835011862234104
4.078379999999999 0.048235362054331266
4.08444 0.048120698583440466
4.0905 0.048006127351740716
4.09656 0.047891647500515735
4.10262 0.04777725817021783
4.10868 0.047662958500424915
4.114739999999999 0.04754874762979722
4.120799999999999 0.04743462469603261
4.12686 0.04732058883582287
4.13292 0.04720663918480886
4.13898 0.04709277487753457
4.14504 0.046978995047402376
4.1511 0.046865298826626524
4.157159999999999 0.04675168534618644
4.16322 0.046638153735779564
4.16928 0.046524703123774304
4.17534 0.04641133263716203
4.1814 0.04629804140150759
4.18746 0.046184828540901876
4.1935199999999995 0.04607169317791081
4.199579999999999 0.04595863443352647
4.20564 0.04584565142711558
4.2117 0.0457327432763686
4.21776 0.045619909097248626
4.22382 0.04550714800393797
4.22988 0.04539445910878702
4.235939999999999 0.04528184152225854
4.242 0.04516929435287526
4.24806 0.04505681670716475
4.25412 0.04494440768960356
4.26018 0.044832066402562175
4.26624 0.044719791946247554
4.2722999999999995 0.04460758341864569
4.278359999999999 0.04449543991546476
4.28442 0.044383360530074835
4.29048 0.04427134435344955
4.29654 0.04415939047410572
4.3026 0.04404749797804159
4.30866 0.04393566594867625
4.3147199999999994 0.04382389346678644
4.320779999999999 0.04371217961044364
4.32684 0.04360052345494957
4.3329 0.043488924072771155
4.33896 0.04337738053347592
4.34502 0.04326589190366314
4.35108 0.04315445724689866
4.357139999999999 0.04304307562364484
4.3632 0.04293174609119157
4.36926 0.042820467703585795
4.37532 0.04270923951156109
4.38138 0.042598060562464304
4.38744 0.04248692990018228
4.3934999999999995 0.04237584656506846
4.399559999999999 0.04226480959386668
4.40562 0.042153818019635095
4.41168 0.04204287087166802
4.41774 0.04193196717541847
4.4238 0.041821105952416844
4.42986 0.04171028622019129
4.435919999999999 0.04159950699218419
4.441979999999999 0.04148876727767007
4.44804 0.041378066081670266
4.4541 0.04126740240486692
4.46016 0.041156775243515256
4.46622 0.041046183589356994
4.47228 0.04093562642952739
4.478339999999999 0.04082510274646667
4.4844 0.04071461151782605
4.49046 0.04060415171637285
4.49652 0.040493722309896445
4.50258 0.04038332226110961
4.50864 0.040272950527550484
4.5146999999999995 0.040162606061481816
4.520759999999999 0.040052287809789734
4.52682 0.03994199471387884
4.53288 0.03983172570956806
4.53894 0.03972147972698271
4.545 0.03961125569044621
4.55106 0.03950105251836885
4.557119999999999 0.03939086912313584
4.563179999999999 0.03928070441099229
4.56924 0.03917055728192719
4.5753 0.03906042662955474
4.58136 0.038950311340994255
4.58742 0.038840210296747266
4.59348 0.03873012237057306
4.599539999999999 0.03862004642936171
4.6056 0.03850998133300514
4.61166 0.038399925934266
4.61772 0.038289879078642876
4.62378 0.038179839604235564
4.62984 0.038069806341605436
4.6358999999999995 0.03795977811363504
4.641959999999999 0.037849753735383636
4.64802 0.03773973201394186
4.65408 0.03762971174828178
4.66014 0.037519691729105714
4.6662 0.03740967073869138
4.67226 0.03729964755073402
4.678319999999999 0.03718962093018673
4.68438 0.03707958963309576
4.69044 0.03696955240643472
4.6965 0.0368595079879342
4.70256 0.03674945510590885
4.70862 0.03663939247908031
4.7146799999999995 0.03652931881639787
4.720739999999999 0.03641923281685435
4.7268 0.03630913316929888
4.73286 0.036199018552246345
4.73892 0.03608888763368253
4.74498 0.035978739070864955
4.75104 0.03586857151012073
4.757099999999999 0.035758383586639755
4.763159999999999 0.03564817392426313
4.76922 0.0355379411352681
4.77528 0.03542768382014812
4.78134 0.03531740056738845
4.7874 0.03520708995323704
4.79346 0.03509675054147041
4.799519999999999 0.03498638088315461
4.80558 0.03487597951640183
4.81164 0.03476554496612019
4.8177 0.034655075743759915
4.82376 0.034544570347053105
4.82982 0.03443402725974767
4.8358799999999995 0.034323444951335574
4.841939999999999 0.034212821876775865
4.848 0.03410215647621038
4.85406 0.03399144717467408
4.86012 0.03388069238179813
4.86618 0.03376989049150679
4.87224 0.03365903988170755
4.878299999999999 0.033548138913973694
4.884359999999999 0.03343718593321972
4.89042 0.03332617926736968
4.89648 0.03321511722701757
4.90254 0.03310399810507984
4.9086 0.032992820176439085
4.91466 0.03288158169758099
4.920719999999999 0.03277028090622115
4.92678 0.032658916020922704
4.93284 0.032547485240706706
4.9389 0.032435986744651986
4.94496 0.03232441869148412
4.95102 0.032212779219156225
4.9570799999999995 0.03210106644441896
4.963139999999999 0.031989278462379325
4.9692 0.031877413346048454
4.97526 0.031765469145879646
4.98132 0.031653443889291887
4.98738 0.031541335580185126
4.99344 0.03142914219843941
4.999499999999999 0.031316861699403634
5.005559999999999 0.031204492013370062
5.01162 0.031092031045036314
5.01768 0.030979476672951495
5.02374 0.03086682674895014
5.0298 0.030754079097568107
5.03586 0.03064123151544696
5.041919999999999 0.030528281770718552
5.04798 0.030415227602375784
5.05404 0.03030206671962447
5.0601 0.030188796801218973
5.06616 0.030075415494779163
5.07222 0.029961920416088125
5.0782799999999995 0.02984830914837023
5.084339999999999 0.029734579241550492
5.0904 0.029620728211491597
5.09646 0.02950675353920927
5.10252 0.02939265267006722
5.10858 0.029278423012946128
5.11464 0.029164061939391268
5.120699999999999 0.029049566782734234
5.12676 0.028934934837188033
5.13282 0.028820163356918074
5.13888 0.028705249555082708
5.14494 0.02859019060284754
5.151 0.028474983628368627
5.1570599999999995 0.028359625715745768
5.163119999999999 0.02824411390394323
5.16918 0.028128445185678246
5.17524 0.028012616506274405
5.1813 0.027896624762479953
5.18736 0.027780466801248706
5.19342 0.027664139418482732
5.199479999999999 0.02754763935773532
5.205539999999999 0.027430963308871698
5.2116 0.027314107906687802
5.21766 0.02719706972948333
5.22372 0.02707984529758854
5.22978 0.026962431071842218
5.23584 0.026844823452019235
5.241899999999999 0.026727018775206876
5.24796 0.02660901331412365
5.25402 0.02649080327538475
5.26008 0.0263723847977044
5.26614 0.026253753950039423
5.2722 0.0261349067296671
5.2782599999999995 0.02601583906019546
5.284319999999999 0.025896546789503937
5.29038 0.025777025687610988
5.29644 0.02565727144446509
5.3025 0.025537279667656638
5.30856 0.025417045880045466
5.31462 0.025296565517300893
5.320679999999999 0.025175833925353754
5.326739999999999 0.025054846357751542
5.3328 0.0249335979729116
5.33886 0.024812083831275894
5.34492 0.024690298892350918
5.35098 0.024568238011638353
5.35704 0.024445895937443583
5.363099999999999 0.024323267307559047
5.36916 0.024200346645817578
5.37522 0.02407712835850884
5.38128 0.023953606730647253
5.38734 0.023829775922094346
5.3934 0.023705629963516342
5.3994599999999995 0.023581162752178506
5.405519999999999 0.023456368047562088
5.41158 0.0233312394667965
5.41764 0.02320577047989716
5.4237 0.02307995440479928
5.42976 0.022953784402176432
5.43582 0.022827253470031453
5.441879999999999 0.02270035443804756
5.447939999999999 0.022573079961690057
5.454 0.022445422516039624
5.46006 0.0223173743893439
5.46612 0.02218892767627615
5.47218 0.0220600742708763
5.4782399999999996 0.02193080585916427
5.484299999999999 0.021801113911399456
5.49036 0.021670989673970933
5.49642 0.021540424160894217
5.50248 0.021409408144891603
5.50854 0.02127793214803005
5.5146 0.02114598643189083
5.5206599999999995 0.021013560987241536
5.526719999999999 0.02088064552317763
5.53278 0.020747229455705406
5.53884 0.020613301895720894
5.5449 0.02047885163635911
5.55096 0.020343867139656635
5.55702 0.02020833652249745
5.563079999999999 0.020072247541782207
5.56914 0.01993558757877447
5.5752 0.019798343622567133
5.58126 0.01966050225260264
5.58732 0.019522049620188647
5.59338 0.01938297142892831
5.5994399999999995 0.0192432529139961
5.605499999999999 0.019102878820165058
5.61156 0.018961833378500968
5.61762 0.018820100281617607
5.62368 0.018677662657386622
5.62974 0.018534503040979332
5.6358 0.018390603345115282
5.641859999999999 0.018245944828364658
5.647919999999999 0.018100508061359395
5.65398 0.0179542728907346
5.66004 0.01780721840060916
5.6661 0.01765932287140649
5.67216 0.01751056373577774
5.67822 0.01736091753138336
5.684279999999999 0.017210359850246004
5.69034 0.01705886528437603
5.6964 0.01690640736732078
5.70246 0.01675295851126332
5.70852 0.016598489939246796
5.71458 0.016442971612058963
5.7206399999999995 0.016286372149247122
5.726699999999999 0.016128658743688917
5.73276 0.015969797069052865
5.73882 0.01580975117942107
5.74488 0.015648483400245862
5.75094 0.01548595420970715
5.757 0.015322122109421934
5.763059999999999 0.015156943483309487
5.769119999999999 0.014990372443268484
5.77518 0.014822360660120397
5.78124 0.014652857178071568
5.7873 0.014481808210682942
5.79336 0.014309156916053192
5.79942 0.01413484314856056
5.805479999999999 0.013958803184113595
5.81154 0.013780969415377195
5.8176 0.013601270012858801
5.82366 0.013419628547076692
5.82972 0.013235963566201927
5.83578 0.013050188122592895
5.8418399999999995 0.012862209240471328
5.847899999999999 0.012671927315535767
5.85396 0.01247923543558603
5.86002 0.01228401860907397
5.86608 0.012086152885877768
5.87214 0.011885504351306612
5.8782 0.011681927970280143
5.884259999999999 0.011475266253495483
5.890319999999999 0.011265347710902578
5.89638 0.011051985049533801
5.90244 0.010834973062101178
5.9085 0.01061408613897368
5.91456 0.010389075318072226
5.9206199999999995 0.01015966476332765
5.926679999999999 0.009925547530380505
5.93274 0.009686380434971888
5.9388 0.009441777780195544
5.94486 0.009191303616418617
5.95092 0.00893446209144074
5.95698 0.008670685281633781
5.9630399999999995 0.008399317650916956
5.969099999999999 0.008119595920462061
5.97516 0.00783062257618968
5.98122 0.007531330370192285
5.98728 0.007220433766806184
5.99334 0.0068963609392297676
5.9994 0.006557155855960523
6.005459999999999 0.006200332617612962
6.01152 0.0058226500781906445
6.01758 0.005419745928364637
6.02364 0.004985505551760864
6.0297 0.004510884409630896
6.03576 0.003981463160973515
6.0418199999999995 0.003371519434799307
6.047879999999999 0.0026255146045766203
6.05394 0.001559027114794182
6.06 0.17310575133827752


==> pictures/histX+comm05.dat <==
-3.92   0
-3.76   0
-3.5999999999999996   0
-3.4399999999999995   2
-3.2799999999999994   5
-3.119999999999999   8
-2.959999999999999   9
-2.799999999999999   11
-2.639999999999999   13
-2.4799999999999986   15
-2.3199999999999985   16
-2.1599999999999984   17
-1.9999999999999984   19
-1.8399999999999985   22
-1.6799999999999986   22
-1.5199999999999987   24
-1.3599999999999988   27
-1.1999999999999988   28
-1.0399999999999987   31
-0.8799999999999987   34
-0.7199999999999986   35
-0.5599999999999986   38
-0.39999999999999863   39
-0.2399999999999986   42
-0.07999999999999861   43
0.08000000000000139   44
0.24000000000000138   41
0.4000000000000014   39
0.5600000000000015   38
0.7200000000000015   36
0.8800000000000016   33
1.0400000000000014   30
1.2000000000000013   29
1.3600000000000012   27
1.5200000000000011   24
1.680000000000001   21
1.840000000000001   22
2.000000000000001   21
2.160000000000001   16
2.320000000000001   16
2.4800000000000013   15
2.6400000000000015   12
2.8000000000000016   12
2.9600000000000017   9
3.120000000000002   9
3.280000000000002   5
3.440000000000002   1
3.6000000000000023   0
3.7600000000000025   0


==> pictures/histX+comm1.dat <==
-3.92 0
-3.76 2
-3.5999999999999996 6
-3.4399999999999995 8
-3.2799999999999994 9
-3.119999999999999 12
-2.959999999999999 12
-2.799999999999999 14
-2.639999999999999 16
-2.4799999999999986 17
-2.3199999999999985 18
-2.1599999999999984 20
-1.9999999999999984 21
-1.8399999999999985 23
-1.6799999999999986 24
-1.5199999999999987 26
-1.3599999999999988 25
-1.1999999999999988 28
-1.0399999999999987 30
-0.8799999999999987 30
-0.7199999999999986 30
-0.5599999999999986 32
-0.39999999999999863 32
-0.2399999999999986 33
-0.07999999999999861 32
0.08000000000000139 33
0.24000000000000138 34
0.4000000000000014 31
0.5600000000000015 31
0.7200000000000015 32
0.8800000000000016 29
1.0400000000000014 29
1.2000000000000013 28
1.3600000000000012 26
1.5200000000000011 26
1.680000000000001 22
1.840000000000001 23
2.000000000000001 21
2.160000000000001 20
2.320000000000001 19
2.4800000000000013 18
2.6400000000000015 14
2.8000000000000016 14
2.9600000000000017 13
3.120000000000002 11
3.280000000000002 10
3.440000000000002 9
3.6000000000000023 5
3.7600000000000025 2


==> pictures/histXYZ.dat <==
-5.92   1
-5.76   3
-5.6   3
-5.4399999999999995   4
-5.279999999999999   5
-5.119999999999999   3
-4.959999999999999   5
-4.799999999999999   6
-4.639999999999999   7
-4.479999999999999   7
-4.3199999999999985   6
-4.159999999999998   7
-3.9999999999999982   8
-3.839999999999998   8
-3.679999999999998   9
-3.519999999999998   10
-3.3599999999999977   10
-3.1999999999999975   10
-3.0399999999999974   12
-2.8799999999999972   11
-2.719999999999997   12
-2.559999999999997   13
-2.399999999999997   15
-2.2399999999999967   14
-2.0799999999999965   16
-1.9199999999999968   16
-1.759999999999997   18
-1.599999999999997   19
-1.439999999999997   18
-1.2799999999999971   22
-1.1199999999999972   22
-0.9599999999999971   23
-0.799999999999997   25
-0.639999999999997   27
-0.47999999999999704   28
-0.319999999999997   30
-0.15999999999999703   32
2.9837243786801082e-15   30
0.16000000000000297   31
0.320000000000003   30
0.48000000000000304   28
0.6400000000000031   28
0.8000000000000032   24
0.9600000000000032   24
1.120000000000003   22
1.280000000000003   22
1.4400000000000028   18
1.6000000000000028   18
1.7600000000000027   18
1.9200000000000026   16
2.0800000000000027   16
2.240000000000003   15
2.400000000000003   14
2.560000000000003   14
2.7200000000000033   11
2.8800000000000034   12
3.0400000000000036   12
3.2000000000000037   9
3.360000000000004   10
3.520000000000004   10
3.680000000000004   8
3.8400000000000043   9
4.000000000000004   8
4.160000000000005   9
4.320000000000005   8
4.480000000000005   6
4.640000000000005   5
4.800000000000005   5
4.960000000000005   6
5.120000000000005   4
5.280000000000006   4
5.440000000000006   4
5.600000000000006   3
5.760000000000006   2

